Large-scale magnetic field maps using structured kernel interpolation for Gaussian process regression

We present a mapping algorithm to compute large-scale magnetic field maps in indoor environments with approximate Gaussian process (GP) regression. Mapping the spatial variations in the ambient magnetic field can be used for localization algorithms in indoor areas. To compute such a map, GP regression is a suitable tool because it provides predictions of the magnetic field at new locations along with uncertainty quantification. Because full GP regression has a complexity that grows cubically with the number of data points, approximations for GPs have been extensively studied. In this paper, we build on the structured kernel interpolation (SKI) framework, speeding up inference by exploiting efficient Krylov subspace methods. More specifically, we incorporate SKI with derivatives (D-SKI) into the scalar potential model for magnetic field modeling and compute both predictive mean and covariance with a complexity that is linear in the data points. In our simulations, we show that our method achieves better accuracy than current state-of-the-art methods on magnetic field maps with a growing mapping area. In our large-scale experiments, we construct magnetic field maps from up to 40000 three-dimensional magnetic field measurements in less than two minutes on a standard laptop.

==> Figures/data_scatter1.csv <==
x,y,label
-11.902741232012293,3.2264194948059526,0.8344186778940503
-10.435218778700769,-7.311119684480513,0.4767923651878752
5.3120540855394935,-17.255954000744875,0.7958184912680724
14.050212229658513,7.4477963860202365,0.9463955027016344
-8.737874184665046,0.2416047884115997,1.2861849383691926
-18.527132349223415,3.589527960883707,0.475126586633908
-13.068637866819618,4.6468030547866945,0.8299860123811995
-14.231973256931507,12.069592002384326,0.8812670884765127
-16.502475790471625,11.133703210486377,0.20229906107281231
-3.8053401552320985,-3.4904203115111727,1.086700382529228
14.374192252454286,-13.365388617365497,0.6810570369591475
-1.6413134197976618,16.411703683491922,0.8082174784872155
13.364542159360361,-1.827605556210191,1.4100371953169104
-15.927291962928184,14.378524209660533,0.6076004608300289
-4.217619436836628,3.4114958107681446,1.0180846625563402
-4.760916264479068,-2.174410734875476,0.5068796851317087
4.738412066293677,6.080893249780679,0.823142298155288
8.812710563150116,-18.782432419456324,0.8597075579337785
10.275696199914158,17.844181811218263,0.6111180910317542
1.358353599898944,18.40358700616555,1.031566508983617
5.624881295199419,-4.301050537349983,0.8743216749122535
-13.41667939231851,14.540663266155462,0.5229230196508554
-13.740351807148139,-3.6386649372824174,0.39050681631621215
5.330245249611533,9.437457965578787,0.916993837539878
-4.200037355614947,-0.9186327275175223,0.5108188993894184
-7.342604424135754,-6.674615130664163,1.0052465986938868
-5.00386551583658,18.52798203971488,0.4453721246625944
1.3776652417568833,6.075543958854652,0.8572107483866289
-11.457374395148072,-14.36540705349822,0.486497341655497
-18.827994130910632,-9.225519112074117,0.4258374062114537
-14.381359908398794,-17.53059716380519,1.261765203423965
6.185004887412582,-1.6749291321538706,1.1148511700039632
2.8235211941537877,14.604238875465562,0.5997555019705123
-16.25443102141764,-19.19856840938933,0.7608905422895068
4.026686281592795,-16.66083999692806,0.42495782876877264
3.593584124180886,-5.502868252907621,0.6090908065474239
-6.740890160187515,-4.782001070085883,1.1180515818663816
2.119871599697589,-19.18399377182913,0.9262989193533678
-7.4693610045652825,13.511083488565554,0.7610824005213459
-8.188872707385926,4.659598034862054,1.1959959836166756
14.475463761041915,17.78995653923903,0.36254765229980085
-18.494596035871428,14.4064452518885,0.6859281234978832
15.099695986717961,-8.599536781220301,0.9737884295067519
16.94409776723485,16.97453275207068,0.37326225743908636
2.8208820629945635,19.530294049923988,1.4458726936611883
-3.7848247018133137,-8.43186821749406,0.6328751940493392
10.59418980619791,14.001382675725132,1.202015944849881
7.189962316751206,-10.364297428732922,0.6554379455997668
14.505978550141386,-13.00385090123044,0.7882832734226736
5.052037866131634,-6.420791682827645,0.4337585227644387
-18.966792253700618,8.68563564296867,1.0157855307454269
-8.943355567717042,-3.7315080785075985,1.6365499333105438
-19.857423993936028,14.955033775172488,0.5181046235947844
2.901375473098863,-6.07379120031208,0.7038484966759594
-2.416325514728669,17.284876374048977,0.9423433005176461
6.784593361593963,12.892435968196267,0.9653768927945998
-12.279620934042907,1.3211191279914125,0.6791611934205933
-5.6319582519580855,9.296495239287434,0.8701159302661462
7.309124605794679,1.9909087209095162,0.6798526758901752
-16.436297863633932,-1.6184465523098837,0.28649414234693077
-18.723008182578052,-0.9103821818018822,0.5019983776084741
1.8476184465625103,12.131707408345228,1.1403280592136495
11.496314813767768,-19.07257681235363,0.35725053168594634
-14.646289428424115,12.882483233719185,0.7950372653159637
17.278220931349814,-10.330261463327322,0.9594203092752399
3.759428041222826,4.47979441204717,0.741218901671574
11.912197873478082,-18.016170653115008,0.7399522321830374
1.4202251192673607,11.360295439308693,0.915364274323677
-15.857254539947823,-15.834123453221412,0.3338507897077764
17.45843679549275,16.06401771279289,0.4211270065893342
4.212850557629206,-2.687983152459246,0.727659279475905
-18.744329798808682,13.653234561656376,0.4962380254637046
2.6301453219155704,-17.106327420741035,1.2271704306404048
8.63630983243322,-1.817022271645751,1.296214063458791
10.265796521278517,-15.049599516994391,1.2082508750849623
4.398821857092511,-16.32098436780246,0.16998758951351148
-12.201359963932106,-4.837699559724825,0.25250542361227624
-18.927791717055655,4.581316030914646,0.42711341095973404
-0.2620114933558142,-9.796821793238312,1.0764165164140376
12.53679723164273,-3.2852112090776977,1.3565940380837413
-0.04808122631739309,-8.50556503990612,1.6222511563758992
-3.067424243090656,-0.30643443562781414,0.7415513044161185
18.671851358615065,16.43969287012601,0.9133265278991964
-13.23125331078931,8.438168618557714,0.8369650872819783
11.732286526628503,7.735603974847326,1.5017041983404307
-14.03760125498431,-5.652685216613463,0.8288211446171304
-11.997112641114324,-16.520931198849485,0.7214375699563483
1.690436225142978,17.087866252560133,0.49128171583445884
-19.584632279751226,14.240147561292403,0.2140235917747899
-3.180871507734526,4.37759134408023,0.7929668224474865
16.034050548951292,6.05705741425367,0.8171519878690463
12.204767323935279,-10.321284691522177,0.6281521822126306
3.479595940021621,-0.8688227573973286,1.1307051133730106
-1.4844592002939763,-7.981914760616803,0.8697599646006414
-14.721977262409908,14.787903876063545,0.6632428140913352
-0.09591622295279478,-10.328441824172284,0.7011041693215432
17.729080460309106,-5.541380103985576,1.2281309294067153
10.788887398663071,8.36838238394595,1.6946864805074247
16.26810860291775,-2.556728830226774,0.2568611935888679
17.01107763821674,-1.74973060704016,1.0126804997454104
7.800970513967865,-10.168043728273538,0.8498286111886965
-10.03484521868323,7.149473194124209,0.49742380648906365
11.202974952255666,19.97366265030098,1.0065626510426895
16.934133747802022,16.655996133526067,0.4742710996204115
-4.121431181565551,9.18669809963712,0.9194039164451003
-3.7386827022019347,-15.05389922026804,0.6617994687159467
8.109856217435649,19.186517680747023,0.8861377978416891
-12.53862175035334,-9.727270770270625,0.8772541825995805
8.647501610788044,17.950512316602982,0.8141266734544084
-9.6436210854691,-3.3776852188536495,1.350533686092747
-6.793415602621202,-12.352380578779542,1.310172847536904
-14.746745102752804,15.008158232789626,0.7187036837063232
16.114471969743178,-1.7210547626184969,0.26316216611556975
-1.3691355252151105,-16.729632169623954,0.354206299216729
-8.208172892225832,-6.060101933902011,0.6971088248657809
-14.905976619789296,14.191413927451727,0.48199322081701323
-11.555973202915046,18.03368596233519,0.24108271645118995
-19.68777407946291,4.837881682925627,0.4709479914783751
2.134673925275056,-2.4122228677036652,0.5920937313023877
-6.665617571766994,-19.25391741908946,0.3265018609554536
-5.1990292751693,-12.916274470845988,1.1133547597483524
-7.864544431085401,-5.921179103140361,0.7345998423670124
-18.513726583526264,-15.730643652180163,1.2276296252103447
15.042083087772596,-6.501494661112051,0.8022295827086104
5.767875716227508,3.223776074784901,0.6435472188123178
-6.739158378856045,-10.407091416575271,1.2228201338556357
-15.17811498282763,-3.9900138173308832,0.553189672106223
-17.125556167833132,13.815308855767945,0.829383222547312
14.346125090560292,-14.647375996528439,0.8382641249453812
-15.152248709139752,5.691916880633453,0.8825319127578904
8.07847198314295,-11.015192086409286,0.3312764725170025
-14.99697012945338,-13.406191910310849,0.17355380321322164
7.8967131136434645,5.223005972234333,0.5594859210993609
-6.000471637437702,-10.823817990036972,0.813457777703859
12.56128602002066,5.807600284676305,0.8373445078938659
17.492565579391112,9.622480343552581,0.5001123815680456
-5.946237353741646,-8.45966117041646,0.8589835637496398
18.46613342929816,-19.710672737684014,1.1829866399701274
-6.71596950119822,14.101318404990131,0.6197993870624784
16.048618876302797,8.810540662913183,0.7464177345056475
9.566949002452112,7.114442110135517,1.0281466647452826
14.003110440265601,8.613207391589643,0.841316478988277
-1.7213319032224632,2.40315237912624,0.5368611230705872
-0.5650135797303513,-2.4778740509053385,0.5659959282414587
-9.791499015200674,19.89611257719507,0.7400534431402519
-10.91354454656107,-9.534005526479724,0.6893420314844507
-15.55394163923966,15.139609458009183,0.5162097330993122
-14.138949732723676,17.927094718728156,0.44501375265661486
7.263189917772873,12.905024418499195,0.6422147989908182
11.320589322100574,-2.5589349375132926,1.785416803255428
13.065369262297011,-11.877557728774345,1.3781437205874683
17.584885230098408,-9.040615343268442,0.549459938910466
-15.199182054967881,2.9860109933413455,0.16170998648706286
-10.061459482536165,-5.205149514331451,1.1840488449881261
0.19351472654094692,11.944622977213292,0.8055390975203048
-18.24815328162106,16.267807695143105,0.7319453222751087
8.7355250348595,-11.929051850073638,0.49482712765344444
-0.463988708532483,-7.727924619123513,0.7855020282694939
-15.701509025318714,-6.109811487078524,0.4474974947709837
-5.755750853569083,11.992016443097526,0.42863872696783417
9.663750866313627,-8.584770533614918,0.4099816270932662
2.770532202170056,2.8703521520417254,1.5764594879924883
12.279358212476488,-17.72977830525881,0.9336280336255666
-14.319225712072763,15.54649071635491,0.8377667951539393
12.831023769175133,-16.24713428614656,0.7194984640415266
-4.8334117733769055,1.4226846760880605,1.3012276287807356
10.915012790897222,8.294705940784329,1.8156851521891124
14.016340137742745,-11.549746963081752,1.618810689526008
-14.550637891882317,-17.4712527135457,1.1954426334005321
-10.96376830764195,-4.550166830295964,1.113741960771254
-3.916420445823391,-11.552756112481717,0.704555990974351
4.067234153113617,-5.425924217904194,0.32852986697102027
5.161886152584309,-9.608594761969552,1.096704676018718
-0.4725404802848274,-12.133065820573083,0.3235759219963279
-12.519381076048028,-6.972742947696474,0.6745602374207164
13.830827128792563,0.16394177676858135,1.4301785083046934
16.25557301463357,-4.746675336592627,0.9931924747663546
10.007262838582001,3.576048629869156,0.49024233580887927
-9.59365944283805,4.306081900965939,1.1928622779016986
-19.072332914491362,12.597192524528893,1.0492989383337634
3.629370977502134,-8.578022733990668,0.9154820216177649
9.292144185381783,1.7749914693896542,1.1554070557334297
-11.202076543563212,9.162091275670122,0.5162515240599905
-4.144475761457942,0.7089384716513294,0.8848204547827312
9.701336483728738,8.680781207123232,1.431944557708503
-2.437721027020423,14.618298109278115,1.0651577831202805
-10.03044214856045,-15.082741162529164,1.2193691122975976
-15.696581324396547,2.0192073440949585,0.24547730511444849
8.568876793976834,6.949077444558288,0.6703549503861064
1.369214124333368,4.920310424672806,0.7890063794688917
-6.599128924269682,-2.4122950716875238,0.9928018225914603
-13.215254147331068,-14.9107408593422,0.4678816728659752
13.211918263784078,-7.009716197333722,0.5894206017806145
2.9584634017703024,1.3901107074768468,0.8205497587337601
-6.601689571633678,5.342849968964003,0.9187716705484191
0.6186232059518204,-5.911836401691822,1.0402767822858472
6.815657721815988,16.913147769951998,0.3953585609433085
2.8508394288274985,-4.782438900399807,0.48228303304953773
11.58725630337991,14.16488327696689,0.9997040610182882
9.147223409688984,-16.316094643254033,1.5773600854068195
0.8362754967257615,-5.412727760302731,1.038172768921785
18.986539288974967,6.1046043742727285,1.3183495143268222
6.197882498807932,-19.231098477772576,1.022617359376454
-19.926463874273015,6.539852625529228,0.7388660644376595
12.894512978359124,-8.350335874633931,0.4068336307436
11.495214551781594,12.212289459543356,0.9068147390378225
-19.586881091859837,-1.993802774605772,0.7863332064923052
-19.785815858477246,16.38699522491318,0.2016271011325384
-6.371819515251351,2.93194487431283,1.281963754870653
7.7624038315967,0.955129760950161,0.8229264547869688
13.723232271970943,3.483946152016305,0.8264267139797007
1.1669078017682324,-7.400335007496297,1.7451865453442885
-7.010123419869441,15.365193428640339,1.2724166208778258
-14.421007222239615,-0.45538141705093693,0.7914409817211435
14.273956104404995,-10.335312801154878,1.4113705020280014
12.489761399370579,8.967481475359051,1.3225709160697043
14.566594765418365,-12.071537205365392,0.8755757937849409
-4.487137638016883,0.6807720184649639,1.051365963038932
-19.691255414382944,18.527310371429515,0.41084841737643196
8.890092143996604,-14.831696470984475,1.4488018759058907
15.553964647938976,3.4718119502490907,0.672634011176509
11.295482309750788,-12.986219868585529,0.743762162172457
-11.856712960480893,-11.447587103851342,0.7862234967883638
7.678262006975064,-5.97656447732351,0.39591898220048777
8.658126611619142,1.8679294525476067,0.9929117157953153
18.290836468177424,18.754961953309206,0.7041646428824755
-4.577453474898366,-9.717351375646071,0.11182174280604176
15.104031017570634,-10.536372868412162,1.132085595923591
-7.5503392148909665,-19.406060116009336,0.6038906885157791
1.6842366846991368,4.450574701054787,0.9918635590696725
11.386508370372322,-1.8776002027808367,1.8918088809163245
15.761064746088415,14.120428179068114,1.4094630117291893
-6.672587165546737,12.545085841585497,0.5939040209606947
-18.54330235339767,-1.704194408095212,0.6086454931420188
3.9445721305134853,-13.06561811569006,1.184599647373628
2.8729608343230737,6.326427927754338,0.7359434795438754
-7.320127588148516,-8.035286052870294,1.6768440283928856
-12.247277491136778,1.2401347941669059,0.5879139573186859
13.895835705581447,-7.887541052912198,0.7670681804300059
17.321622665787032,5.721939186370069,0.6765386583977702
-17.83704404859435,-17.71732903840563,0.5619560416331231
-6.2148597891038015,-15.04651075964572,1.0218895205463019
-15.460930368047947,-13.921449354544716,0.2883015384420247
5.429139646740513,15.87752924935512,0.47446131436196975
-19.91128266636815,-16.72528207117997,1.080955285775151
-9.039902870503402,15.759860063897804,0.8158646243094958
15.296691064611153,18.71463708313913,0.6589435297981845
-10.910271838675474,-5.2753719714288305,0.9948132791847076
-9.265179457760828,10.353372862325052,0.8108349845408235
11.916149654642911,-1.922312673209671,1.979645385309991
-1.9582541311132502,9.015005069000601,1.2314151023264106
12.935981946709518,-8.950293995988861,0.8786871233346369
-13.456624425324222,-13.168950364875677,0.5144833338847763
5.515938316884181,-6.1604844242338785,0.5074626710423075
2.8252590542523173,6.225081027673667,0.8024463814066434
10.520037873169876,-9.141971055941456,0.635749573427119
-0.29234198141536893,17.042294799337242,0.679341786996842
16.260460408269452,-4.82161360190549,0.8526333194285955
-7.131358132365943,18.044900816029717,0.7703111940215542
-9.91348276480812,-15.6788035022023,1.0504081852755451
15.235307254814693,13.566653464299577,1.2368741190226065
16.029762752956188,-1.4202998939063924,0.2928664499786986
11.398562478765545,-18.225368989152713,0.5675693171785219
6.5349344430733645,3.397551200978878,0.864839289563063
-18.237353398949125,17.171386370530996,0.9104308128340918
-19.25966965039143,16.367570442638076,0.42744224351883175
2.8168589276900775,0.9303660375000362,0.785305159994569
-3.9169503690845673,-16.886189596018543,1.1781324166354419
-12.45480245609289,-15.63226769815557,0.32170114522786564
-12.981053154981254,4.17512067359004,0.9326698187371378
7.340260977284618,15.339502104943584,0.612768045035704
-1.67560458705724,3.9539782179747647,0.5542684366336306
-16.43797018290275,-8.609765337290849,0.8305950407133847
2.5993289865963973,-12.4733895167542,0.7222178624371702
-16.2205169691401,9.46502292579908,1.073643089105702
-14.883370595825735,-3.632838126428368,0.5642611341000894
1.100038530489872,9.504910839069218,0.2851537372474615
-18.320019872565943,3.776492843119801,0.5158273087181522
-5.1549832304184395,6.904958461967535,0.4893837108992855
13.510283157439858,7.9397879905283375,0.8878959536662465
-19.936463289832247,-15.056471671009849,0.5421657330777238
18.615024096974487,-11.84652630859311,1.1640912199304119
-9.929747968780308,-2.283123765774498,0.7647744468025399
8.441825611161565,7.104323279049119,0.7196111288282415
12.292134631501462,-18.108432201756884,0.9414287708678971
9.84236072911559,-0.8341218720151033,1.0089190582266234
-12.355699236705009,-14.867243036128478,0.23288438342439804
-14.661028945339512,-16.056553226513792,0.9340485780081043
-14.741383183391639,10.011278946229105,1.151885055185881
-11.243188112770653,-2.698815250544623,1.128713978860457
-17.345209099876946,9.487151914668544,1.1790958598281998
19.752804826841945,4.9789041058626395,1.146697455363707
5.904304741837663,-16.438621210368684,1.4871397440920713
19.28386398230102,-19.357373022921376,0.5032473609600033
-15.640485705142426,-14.900729299158302,0.29476970285635856
1.9109364475911192,-5.747376422594041,1.1646717529496553
-3.8276831206587794,-13.113699889798852,0.9540617958006451
6.203228846596684,19.892594745798363,1.5172352440114545
1.1777417777175785,-14.877401527225281,0.8831532070444511
-16.077458101751954,-16.579984247794627,0.37378433821658613
7.972798502130686,-8.24960178748043,0.46799419095550365
-5.721288695210145,6.82556748111962,0.6043614524658326
-8.121694957250675,-7.684111238443002,1.339793402782698
-16.44848021522851,16.548191070862302,0.7029796798822215
0.8503035558825154,-10.272243168554006,1.0810747570482215
-4.329568420465485,4.320746326453847,0.951439250489178
9.36850958043436,19.583341010516,0.7001976652234838
-3.9911787504277854,-0.4045380560110132,0.8898213447480963
-18.113963248752235,-19.94763239081051,0.9478186284091936
-2.971668661864207,2.2744127945983763,0.5101545621175761
5.251805698042684,7.509044008956568,0.9441803816547254
-0.2659666907921334,-19.232837666601675,1.2484371506173824
3.61680229562576,-2.8263912280669103,0.6532868974432396
-18.910457741235682,2.4001913769652106,0.6494611604799079
4.689890588444435,-5.095798637440101,0.5757755493478656
13.815324483295882,-9.14055549396862,1.0789072117446568
8.411005789359741,5.814576112292027,0.3382033282419829
0.21503836967335133,14.245917008853361,0.8979299986211071
-11.420240080681152,12.22794638928179,0.3764546710271467
-17.007462714253254,-19.869364730755873,0.904513877754677
11.86697487062272,-8.378940236399854,0.38858353916335514
-6.406636723804615,-9.931634791089623,1.3477291190291225
11.28083762121036,-12.305498855954307,0.5732137726629863
3.365135098527716,15.669613310864563,1.1143248718418868
-5.545192338898261,4.6512401501816925,0.6426726016466835
-18.100740682059417,19.211952014653562,0.6566459810304633
-11.536364307513608,-12.965354924532297,0.35156912005323676
11.26537427907802,15.475718958549486,1.0023119674635363
-3.530190814580145,10.597026103023342,0.6854933355111835
-4.739815860877922,-2.7969404870248056,0.8844341506486181
-5.6012333272470585,-8.901349188314512,0.33557387869777666
7.172905920536444,4.401867841562527,0.7901281824051309
13.19371069718568,-3.864259788901979,0.8795598515624006
7.201642629193444,18.992702314700487,0.8128126835203408
-17.64345444423587,13.882482318304355,0.8350060059352068
-7.2999213022314535,15.548831982913455,1.2794310195567125
1.0103538015952687,8.563472179982021,0.44081370060119957
5.341946116571524,-6.769222234896205,0.7980704162411104
10.154947951606317,17.181975751622808,0.8453327227191066
9.909070627963658,17.897596571794573,0.8415944908670752
-18.445710037900103,-12.477246607122886,1.5652390872702975
2.866550210325947,10.279889801199523,0.9961760506055791
9.357255084437035,0.4243669718256413,1.3781661041847633
16.623548172365695,-3.671692894805961,0.3850952801167497
-8.325613055469535,-9.719034442239721,1.0298234571763056
11.547623221629372,7.907304750252987,1.4836994941096922
17.9022069550796,-14.97741285863738,0.6798114741657727
0.5521334358748895,-7.615437311202054,1.6862826588190658
18.18662085542156,8.821172754392286,1.546300893119589
19.612581277450502,-13.696641121120381,0.4242197322462484
2.5687773057072825,1.4642385039834558,0.6566483418037434
3.9454983641001853,-16.672135780673152,0.6728438013985278
-1.1368413318049377,-15.584904217287484,0.3075313875609335
5.752235874287987,-7.635863030890242,0.5128809672230061
18.938169110206623,-5.427268350225534,1.3460189742183797
1.1245259056488806,-5.616358999054061,1.2462186121205006
-10.007529894557944,2.0689160326879374,1.0169870754529193
-1.2069887959848877,4.049188962314524,0.5139263364132363
13.120284327360913,-5.737095292915871,1.4869359069974903
-2.9252946318415454,4.743272468663395,0.6652647390515494
-5.408325519186592,18.595312174715673,0.4708080903033609
19.15650086130978,7.306301313816746,1.5143499973632593
19.67422388043741,13.0755428953645,0.24958002490724096
10.014100341888124,2.2945131088074575,0.8893732332914953
6.67435753308121,14.947905219233945,0.7146910200171642
5.931317124756458,3.983993873522735,0.7152475100783978
7.270455957561289,3.800197985136368,0.627066215110579
10.316598798399419,-1.7733804882322488,1.3698599244835903
-4.805955803266606,-11.849102478611272,0.7272051815632286
-8.7137666898355,-14.636201002901124,1.4167127965188886
-15.717905570695905,-8.975568501637245,0.7923683392547121
-3.059215295200964,10.107671152183244,0.6994354556287626
-4.731817297891077,16.239438338772835,0.8364987728544641
16.574230661739996,-3.075858419615109,0.31414236989377964
-1.0637019356728459,-13.496730617738436,0.6730529596761244
16.47161203186065,8.526635750977544,0.3827107981127023
-14.09613748714408,-5.6738587585851405,0.5164857968764827
6.730172015254254,-1.7296099724553002,0.6664083859300134
9.88700995140369,-15.62835817878681,1.1111865265367395
-12.52159258761461,17.019993462609534,0.5992322403894704
4.49373381743527,9.131487919861144,1.1430668652833016
6.841399370456717,-6.452504125604875,0.619856993985018
18.827016270415548,-10.127087058737697,0.8396088241200447
8.414184808458366,9.618175294192302,0.8470639688052014
10.921763485692843,-2.9886601262584236,1.3749127015013354
3.050978141749326,13.25357485824452,0.7355343074859908
0.6006315674299536,8.917182330359804,0.4170172496414338
15.825334082248432,4.534719435825039,1.0889896000697548
3.9689207509458626,-2.7869071227524884,0.7394995037549337
-0.9922424022989915,4.068576563578894,0.5887746229376387
-6.783897980808105,-16.07338605116219,0.5327382864389835
-14.106576536297467,13.766138032815753,0.4789844640653773
8.484941612811454,2.024100750961768,0.9777563451901288
2.1549167207516753,18.910172368005313,1.1401841313912622
18.052125854573866,-2.1695701498966677,0.8917114932550785
18.350535535363413,16.01262604809709,0.5906201479914965
19.072560836646645,4.10514288866672,0.24499743951764155
7.098762356391685,14.35621295976658,0.8913346726031858
-11.476880368416769,12.401490050044387,0.5409462472629438
-3.1978516651396696,0.2054981571117942,0.4905433081696443
8.387457284527173,10.715790150536083,1.0159914269317871
15.970670885033798,15.77286692405108,0.3148194151492647
-10.92134340404614,11.481587220637849,0.13974796802455192
-18.854861404300628,-15.667334975648153,0.949775055054144
3.3659103493269527,-0.6229351739283757,1.2957403512315995
9.028840365658205,14.745054288452259,1.1109578747655242
-1.8543834082676014,-18.889831917475234,0.8001311354641827
4.839743361001581,-19.933494418871224,1.5245605874054728
12.102283367457353,-4.574082105993318,1.0598661683416544
15.063800873103794,-14.766650564234972,0.8691021292419241
-11.85948584933486,-1.3715755649894916,1.0010744792528403
-8.229951844139482,-8.607978276603788,1.4529409407560026
1.2173049948816228,15.09516357825676,1.0779012288352863
-9.770601076761288,-0.17196861532628915,0.5631235762364845
8.124630818795918,-17.944647874927455,1.2147532098724707
8.89015301226064,7.21937191746197,0.7949072548063304
-18.048838494291985,11.082338444186068,1.1229299097599372
6.632002522943829,6.305436212342798,0.6208417645440764
-4.222799536820698,2.174722300931151,0.9274595295048932
-9.661126124495926,-12.892469006019049,0.659667476626381
18.147699062597383,2.396909129638054,0.9269409909208117
-10.474649854316773,15.292747266100633,0.3598848181528703
4.090544822392161,-17.92516983783798,1.064112712325637
-0.587812010838455,6.287719371504274,0.8144514350821317
-9.026622346753355,2.2211570882737277,1.2375940365702751
6.847717266282075,17.461750286195716,0.8286645894882291
-10.522995157737203,0.8169155872510281,0.45274134058256643
-10.309429710531791,-0.7179386183197387,0.23500205652981204
-16.693637702234,16.366201014814273,0.5712831484817333
10.26475098553281,8.548562508422187,1.737229738945126
-8.608825235560357,2.1121268876064825,1.0459953796804133
7.695428407889295,-8.554789697644395,0.7782759375503857
-16.35873529393365,-16.872962539435576,0.29873321008390635
2.9834539042127304,-11.278668547286594,0.5966146202449953
12.642531982039614,-17.32121652307155,0.9117599718513818
1.9071621631468894,16.156360671964592,0.7983526826192128
2.253560071592805,4.11240711740021,1.4484394568743342
-16.915198131958945,-9.104211308426011,0.6502893867447849
13.143259110133378,-4.831224424554694,1.3681312310846176
10.729242513276805,15.800644737772714,1.3013528834145962
-12.19493768278005,8.64651912173202,0.6863559869995874
16.02764655594327,18.040396177389567,0.34769405194903186
-18.086127397413,9.541473623218792,1.224915919538374
-12.381678520224156,-5.764823387295216,0.7500614068002378
-0.5986646761048462,-17.249500667316514,0.673516113971125
-3.319515620346081,-17.340025155157726,1.1535726998318803
1.956025646106049,11.09199119934392,1.0407571414184706
-18.717149376720652,13.75194185347577,0.5237911768234323
5.7220587421803195,19.852717421605234,1.8563642121316113
11.76737225397833,19.90942948849883,0.9994994376439448
18.12301642343126,19.267301330774707,0.7477578905389506
-6.588162773234503,7.362630118170085,0.2649358647841094
-15.037288514797766,10.770864211112436,1.0143674923917452
-10.161902602168587,-13.821074224116007,0.8895103883338391
-18.95591401546362,-16.385406261589797,1.021956701969697
-4.818016282933275,13.613036483384604,0.6109173546802911
8.360034289898238,10.09497550242483,0.9155855658107421
-3.7135267787242796,-13.455452766044193,0.9189060913553938
5.085498510550764,-3.1222342331265125,0.9504599993920926
0.7849322839227995,1.6628117774507025,1.1163672006038856
-15.599060281614264,14.7684522815074,0.487334862967069
-3.4744486259877405,-7.693408288488492,0.8755271152264014
18.45026311318952,15.561735376890255,0.5031339647256281
-2.411887141325529,3.8575202700833984,0.3931104808376954
11.310732066574467,17.502406000009344,1.0858276459720586
-5.091688895327472,12.026735857460942,0.40565639773310297
-14.559312036588278,-7.202398392071414,0.8290781377609147
-5.492275352984283,19.152395883114266,0.4562574818931712
15.796316112965933,18.840128314744533,0.47728555595699834
-15.047670523660898,-18.026233624678106,0.8454910889835194
17.532575232380253,17.927593616724153,0.7734314792173543
6.265836789391351,12.72672847287253,0.9726540848515922
2.1003950320247284,-6.177991648236642,1.2269981979660598
9.765221561486417,18.223569287827466,0.6240488207613367
18.915315078887332,-13.201249277585934,0.6853714586617765
1.4262671183621336,-13.939374568084105,0.7569820329560345
-14.690689472915018,-11.272930143912841,1.0641462989590085
-13.764974904306353,-10.6659047331852,1.3124374134148793
19.024862933366087,14.697794284661114,0.6639708159563763
13.561131002221664,3.5262908867652065,0.8690035992035162
17.963475163538604,-5.854224191242929,1.0870523853692937
13.73414708663664,-1.6088743510819583,1.2943294500682692
-19.932472352895513,8.15504625983635,0.9995413007277778
15.556165725307842,13.237389846869064,1.343159879710608
-2.0302548063043275,-13.944793822608945,0.2015060569993343
18.172795594243837,3.4942320867926,0.8208403211013388
-18.714495560215518,-13.927748995646718,1.0770500455255199
-15.091695869582828,-12.115439560553307,0.9791534122661145
6.292395136112599,7.929686951277265,0.9805768142287571
5.43517050689254,16.207002677181485,0.3426418959174153
15.329838251119241,6.189250316425216,0.609277968143934
12.321510128682384,15.973768588303301,0.9418627254935307
4.792278362424401,-7.566046245868767,0.658625528109265
12.224797654744997,19.977135812798572,1.1779484729354481
-18.62496350497091,-7.8393624441952205,0.5013129023837881
-12.329269238767303,-6.508438176459364,0.9815952508833565
11.938567175810356,10.1124940519639,1.4882533137799503
-0.14410944383202207,3.1649348948656097,0.3888748013163776
-7.8033076464629225,-11.124043524332574,1.2823315334651448
7.139357407368966,-3.819027495125596,1.3197742496714986
16.147144442481398,11.992011499156384,1.0997614434034095
-6.013038010892862,-9.876359864435763,0.9959865860089283
-0.6203271120339622,9.164522868993856,1.2319050187999365
5.819454191997401,0.38440114993110797,0.9491767510247033
3.4536068270892244,13.751608611015051,0.6842848010856605
1.3819110925950042,9.2796750197719,0.5888807466350138
-13.144637914983303,12.6125843715107,0.5136070112802309
15.74945470127534,1.9746228162562396,0.8460732253829671
5.329977284787454,-16.222677241952503,0.7924401020397386
-13.337774147287371,14.678707967456106,0.5361119624904924
8.477516153776744,-12.46266794151422,0.8858989744796043
8.177253074264126,-19.772568656263015,0.5040435080820526
-8.802342252502179,-18.631882135317483,0.18406198712504704
2.629389219987633,6.838543997032211,0.587185039865572
-18.996954629965714,-8.927446785955828,0.4176627760040072
18.403940022568065,14.556376136447177,0.7026043282977851
-4.4787000380774025,-11.040227110776971,0.3828613196230128
-17.374915005884436,-5.007914576860051,0.9415192054605604
9.500724109686793,11.176690501981852,1.38058009162739
-14.263299125385643,7.7893241167152,0.7304877554483922
-13.105370165204882,-14.785607421839192,0.41445488310691525
3.042439413135021,-18.493927645867846,1.6359039554441819
15.871709195320413,-12.651031663897584,0.5347150498620464
14.634728267103931,-7.815350609513665,1.027467800323843
-17.859437721119342,16.746479707057,0.6431400446858396
-7.0244332413035515,11.40924162835191,0.5739009496613331
10.178299794769114,17.345201181500016,0.9989184733215908
-4.037642778147497,-12.283555381926616,1.0331865282693151
-4.624504612642152,-5.593288840179206,0.768001055088129
2.5653435716613373,10.995522578354908,1.2305542923232615
-3.0752063435018044,-8.86422004399369,0.7763347106207872
7.128769152754543,-17.677248321719613,1.470103538228164
19.03061314633718,-12.125388871910223,0.6468436327312256
11.566222554978399,13.751489022475624,0.9495273253425613
15.543139578985404,-5.5304280037223705,0.6469262889103454
13.55179823193859,-5.907811840154395,1.3658427446741597
17.302108384903754,11.953421204040101,1.3360336856080657
0.9994779104099614,9.60325094270955,0.37427930349895844
9.161846650427478,-2.0791419795334356,1.216225884812479
-6.787511476503738,18.956271460978435,0.5927894689811027
12.890809749030375,16.146033723291353,1.1514616483106719
19.647624602344457,-19.178246504775416,0.5627140630237233
-4.447471163441401,-8.563095324583685,0.41098706210133024
-6.637244062521802,6.385986098065942,0.3320109292480753
-8.805438106024845,18.431735868971934,0.8834267894710133
19.757601235837797,12.643539728359748,0.3743509987101851
6.77447041531595,-5.474105100971048,0.2883893408065767
-3.9972029914570903,19.017385957700114,0.6149333534305286
9.770204483313343,3.8480604264700062,0.6669971367769277
9.52377510536456,-2.8050066856963376,0.9672527091293647
0.18226595518579813,7.1317274283068635,0.8228861019211864
1.0652888768509712,-16.41791983771103,0.8800634199185419
-8.384498467005464,7.438511742003161,0.6621124278029918
-1.9281754869408516,-12.95275744724143,0.8022159621997506
-18.11536955934086,-10.921451393585242,0.8031375654585031
-10.789886189510689,2.6910898375375254,0.8857091141039858
13.167842962538096,8.85044001117242,1.1471341648530122
0.604273980875778,14.183329936587015,1.1545756240751062
-6.9592658935133365,-9.597593811669075,1.4900093582885456
-15.677666843676331,-7.137075154100234,0.31523548929821127
5.232251794307473,9.166047804727484,0.8643568286205002
17.538207490936408,5.242852172865945,0.6707884896112661
-16.911178337072705,-16.51131507857732,1.0030788317940686
-6.699763941373753,-6.140998156938737,0.793120580808976
-19.515178306597676,10.850032667401564,1.2628323782625048
-15.912448650288912,15.407086707095097,0.3519065211952251
4.470943612424048,18.518594846324675,1.0240959778070757
-14.676693947033419,-16.52363779958712,1.1838592592989665
12.678413686969272,-8.382067584385545,0.553780940604095
16.505221382002333,9.365184786572812,0.7330640088146644
-5.08345429895984,3.2162569524410785,1.5212139425880165
0.5778715280224453,2.9150201381505134,0.6098076117550625
5.431143349387007,-8.935491611740876,0.6784339789192204
3.722772692860488,2.0605064807984874,1.2511215007108658
-8.045626140713065,12.178803660789747,1.0680197943464462
6.468863324326186,11.58413115901569,1.029936678978306
-7.551532580489786,1.8734342663028336,0.5007314156451202
-6.162412765873242,2.7984000193672998,1.2225565770270999
6.667229003572071,-13.256433193869533,1.0693658790792573
-13.665596034105194,11.071968460489721,0.978777114132263
-0.8626948985687299,-2.8696977957349574,0.38516221204573664
-12.41055247785351,-1.632246729700583,0.9986098810671128
2.8608901100502067,-18.246699769152922,1.437186095830573
1.6321230346327056,-0.3955912666684114,1.239867007313347
-16.690046656606793,-12.200870365983153,0.792176517811369
-6.150451955911404,4.31852404031682,0.9763005861441381
-3.882398010788741,-4.541872558616653,1.3453321987298865
6.054702290404244,15.566672482809352,0.5840210124864458
11.004912602806172,0.0709972248968107,0.5678924089074895
-12.6029314182255,7.271020669498988,0.9158179913166958
-17.24453779437877,-10.312929934444028,0.7728235500545967
-7.4690041423067335,-9.850168868107275,1.5063011150586678
4.720014833066635,-0.41649717063327074,0.9578798587072886
-1.9890537679707592,13.749215079887698,0.6655957049886111
13.314947725181348,2.0977615309363493,1.0011491885200192
-6.203577190694446,-0.848389510170982,0.7341707158844942
10.492962369534858,16.68957562482324,1.242437686068097
14.386628214170457,-16.461751340208753,0.7620067599107052
16.982269175883914,-2.6893746334401456,0.5893776476742625
11.756407664730041,-9.729447961512271,0.630385463731561
-5.285151169441175,-0.749248715782084,0.40517055823780507
-0.8608199740085531,18.28607160229565,1.147308957790739
0.2485374899856012,-15.52478265442792,0.7384899652397381
19.038695157288522,-2.390574684228284,1.0201928040971218
-4.632011324374812,5.5117309956761815,0.8689414364930078
-2.725487931446029,-4.7477949483938975,1.5673681891215865
6.818066856589482,0.38229333186333037,0.869491145693691
-11.308268416092746,-19.342848224820536,0.8075631886070784
-6.36394086853112,6.563422004148176,0.3598210513955149
4.456469768560428,-16.714534868410226,0.23732793154231474
-16.64813027311613,-1.6309826548230788,0.28302562231576434
10.397272760895216,-8.243336209736407,0.6790209726406138
-11.755652704390078,-6.218912091281892,0.8365302960659339
-15.610778329960349,10.91302594890372,0.5000649290153207
6.69762609814758,-11.604477182559636,0.4045362334998669
15.443210993492144,-4.337826181996981,0.8672603050166781
-5.063618796507626,-14.494807353157867,1.4870495030848836
10.097115563014661,-16.257987286620153,1.1543071590837248
11.204665673694251,-1.4027889970817995,1.600729976371223
-8.589008094995991,-0.5086067825214684,0.8412109470941638
-16.78299530423049,-15.228194820523866,1.1365207434670557
9.828287935903933,-12.588628925839117,0.5106336111327662
17.74251140739706,-1.3882314791761594,1.0014909712610225
-9.945415984274891,-3.5767461504676135,1.447779997086823
12.94114928908131,-15.20314461808535,0.8813736791379613
-5.3685705661353555,3.78395111559081,1.0140552561804437
9.685331934583218,-5.536491938642856,1.0397546683282466
-4.282405670877697,9.585789885708213,0.9764971812830581
14.765984567773792,-17.56528967391896,0.8158877612423779
-13.326354383217147,0.19718382498923148,0.551549252094949
16.665960646541414,-1.9652358514908386,0.5725310244652431
-11.457809791884275,-3.064838116690545,0.9517263751186554
-19.28993556523252,5.135468870821434,0.583777170198542
-15.28231317051167,-5.399698248842316,0.6760952962053473
-4.369181427968725,14.4348866805243,0.5724115403300493
3.257677526468015,15.793847468469707,0.8835809153331724
8.152210607661555,-14.153288656495914,1.4884328484127631
10.730249087790611,18.69251581390145,0.8327952364491118
5.0251770409652465,9.7963000432566,1.3231432440060615
-7.879702411612701,12.238616648359603,1.1260567208945484
5.40598231884184,-12.958731241131382,1.2532056012240813
19.721733143134678,-8.270736399591518,0.46347363249404455
-17.54320004986477,14.133648247943377,0.7341556095737238
3.9337680051467387,-13.06832291017544,1.1997722127947228
5.716353221483633,5.211056868842682,0.4410556576764272
17.58715787528817,6.300720704338474,1.0371036710797619
-19.42543747662257,2.5420970902628213,0.63389599677353
19.760040455029994,19.891105844960137,0.9466579331974795
-14.340065912120203,-12.51924336041801,0.5291986557118344
15.20604119995565,9.122045891969734,0.9904000026345737
-16.3656865363375,-4.560314334037127,0.988609219684896
-16.386732380305897,14.119415484193162,0.6314185985414579
15.738684144678452,12.873703734536193,1.3880927230122464
13.847337312426454,-13.161230956611835,1.1711485521903242
-3.1486553117655482,14.062078400749499,0.5380065303087606
14.850080624867076,-2.0054292857599556,0.989647613241963
14.885847677344096,10.311291441511877,0.6582400721259251
-5.549697684972944,-9.367171479926277,0.38578083404331914
-19.14955021852593,3.630922750168576,0.8013476765144667
15.355015362540371,8.72756353457877,0.7683024577393619
8.088481940981865,-2.563174390339679,1.0322593057376253
-9.390857862926856,1.8738782143884407,1.3363179304188162
-11.601877653555137,1.7929020360013226,0.5300277222914942
2.0818477622293408,-9.988829082052302,0.6607443783855113
-14.756529556697862,3.3554549963065483,0.24037371314408268
-5.747703390208535,15.298637646378879,1.1172101864984947
14.245870437349211,7.1081758313038,0.6053519257615793
5.0790606322415535,-13.909245924766488,1.1393179544650853
-8.157613522021343,-3.1327467295943023,1.8125601553469357
-10.22938800118566,-18.838549768660727,0.46359983306634595
-9.505585961716854,13.934051975438535,0.9614319714856668
-8.193758716101103,-18.695277151689158,0.48153494395569085
-8.800484197013567,7.834326067725804,0.7690188663496553
-7.314177399884198,-17.644995010636812,0.3662400020744996
14.790100189176961,6.376277729742178,0.33546846560239296
-17.847608203341917,-7.208565605593712,0.3675572728810381
1.6411723564740122,15.109655333585145,0.8574698943576969
-6.9039718053700305,-1.039090221663038,1.0662203425881103
19.128534390124386,2.1978081254148343,1.1736094890524125
10.096138601920043,-18.53563116714104,0.6785086347551346
-18.437384752836312,-9.251266963087437,0.43431589391015457
-17.758986510041698,-3.3712017263740854,0.9075944878038362
-19.832674953620337,7.722620685111284,0.8949694523044811
-15.81675165223658,3.172125392780867,0.41668164076416947
18.701380018174696,10.157549159423084,1.0226183375596292
16.59090518263875,12.482237263331612,1.2997530813412996
12.740052377277088,9.133510467876178,1.1269510233801154
6.265805826143328,-1.7071886790946635,1.0106236394211074
-9.243152101509931,18.61515302407598,0.5181045901513179
-13.798525464505808,7.820170234061408,0.9187385905018359
6.246341931630607,-4.699598023853593,0.7605034232327761
-17.73842637584319,-0.7618961854046802,0.24951547494073326
-10.691820890109103,-3.037985108159468,1.1252680386462757
-9.99887607513859,-17.350275525529746,0.70847160543435
5.133602663938003,17.908726051708577,0.5664866157979436
15.959536716144605,-13.279635366209668,0.5592052671572232
-0.7570694703127216,7.424346937746211,0.5048719035061202
-16.127509659137683,5.08737562820961,1.0007246483487058
15.524370649850127,-0.1490478747696926,0.18156397063619956
0.1883860364934975,-14.655121745691225,0.7250813364548591
-12.009471600660886,17.47547841861516,0.13196233595204476
4.43111508825487,-11.838065271287466,0.35759308854066224
3.949154197116009,0.6172350800376663,0.5605370185900239
-2.375891601904698,17.317552631108548,1.0543822304586188
-10.625761255784457,7.222482711378312,0.4682586941046403
1.8663603833399662,3.301201090274578,1.3403800366166179
8.379376916036225,-3.444540735653451,0.9185083947021666
18.500533124715254,4.207741609840646,0.33417021759171217
-3.567708518540563,-7.045277495579111,0.8390113450425245
12.440116474751193,15.222321052516577,0.7451164352305378
-9.492386490436502,19.235294740483454,0.6152498053254993
-14.832306117330361,-15.907030961813486,0.629042560303793
18.82717471113577,-11.588850937055387,0.855906580225965
-13.17778888171266,19.197998918033953,0.7000031901454735
-8.86399163173957,5.715386058346677,0.46433926243305296
-16.86612158087525,7.81887736527154,0.7706031314641738
-17.6529922897248,-1.771520279346074,0.46102606368287574
-8.584863404806274,0.09600915502347362,1.1801579470998613
0.8250694330172728,0.2924405862095334,1.2165697330215137
-18.808381254461615,-1.720071902720317,0.6417524083942846
1.2471821918110209,8.87289684762182,0.4580470233990802
-8.503561082169186,14.300764670212054,0.6588350457524605
-19.993728700703535,-7.078992003266276,0.5594330414800819
14.845760679082971,7.284228438628524,0.5664485971130148
9.007986362079443,-14.299591990410491,1.3594360235296914
0.7240528350381403,-17.660985666549166,1.0800895609748942
5.929080572569205,-16.22858305704468,1.6466183157666632
8.957559020447135,3.7662439157036296,0.3888237459142646
9.633990198812185,-5.510383607663458,0.9987460149097298
-3.9331765115013404,-10.346859058966832,0.29454740332318247
7.2023381096221755,-10.760742048488346,0.25290383616902623
-5.898360227480621,6.557456086041938,0.48512907054824606
5.708504510213469,15.85892198121006,0.45425876394538506
-0.07781408808621748,-1.9541732632140594,0.609637948134233
14.835515780048446,-4.359607290275154,1.1392319701370366
3.0035467099634197,16.857720970944555,0.7612046861791792
14.995625569152978,18.831585790845097,0.75850410613446
17.944975128063874,-1.6688730664250286,0.9222278433946269
-7.279536559998503,16.963228799670674,0.6634349972134087
10.824610924623581,14.283024325169478,1.2292700307549245
19.018984975718453,14.078047175820238,0.5547337909116662
-15.308917281866918,-12.674384590640884,0.6153918185559886
-6.6075371844207496,-4.084074320094695,1.4922154000836108
5.681426301985653,-10.434998354799223,0.9035339442814572
-12.382719417621285,17.702816414452293,0.4635014300806651
3.323255570535938,6.693666819412311,0.7008444786775458
-6.33761724674148,-12.631725659611813,1.425887241386658
-7.987556407017973,-1.9971036778982345,0.9155960037671174
-11.354767653731992,19.65472870071887,1.0007746411510507
-19.40268033223081,-6.360624949574746,0.46232891955941324
19.9812508814991,13.265197310960417,0.5798720233775063
9.895724840914447,-19.051340078038677,0.9078947579869934
13.139316693522566,17.919364344535694,0.6996840930064069
9.585275226272323,-18.58905392681528,0.9096293864292752
-7.88576130953404,3.872729255961474,1.5391892722386815
-19.125159348476735,5.599037595899155,0.5664414390807823
-19.070379243229954,-13.774719816742156,0.9387056883074593
9.800370777100564,15.201579195981246,1.4059428189806678
-4.300630154419643,14.418380301034858,0.626451098681616
11.54160711796004,0.046459460433151634,0.3169528307092085
-13.428155739816363,19.69393943211103,0.6890539956722124
-0.42970356596408266,4.850665340803523,0.8563031985370619
-9.252332202351585,17.023722107799173,0.3454650259991005
-19.087816708071426,-6.193748121253009,0.5405935082743035
-17.164259614639683,-1.0736306620159937,0.26815806890958577
12.925837439288323,-18.396902355661958,1.1706605129913903
-6.8743794376878,-2.9014197479495465,1.2854796368596988
-16.158576636504314,-18.857162561596837,0.5729734020823685
9.275154486252465,-12.978092332345756,0.7642576250051673
6.825179569644398,11.140637084468288,1.007129393785566
18.964049855691982,4.761685811337031,0.587027175792371
-5.767947497593511,12.561875842778399,0.5069012222178966
14.028526156915191,14.350157389927297,0.22268176699065392
-19.138734006336136,-13.325692437686634,1.2843554498302625
8.606350953844792,-14.689415162441506,1.6169059222305069
17.9578120443024,7.418892172100584,1.347767619604212
18.247335539219385,-13.890293950686239,0.6813860121604169
-11.927274006513091,17.961793326094323,0.3853705047767612
6.14417543832775,-7.458090537603471,0.6376962206639166
-4.660685328838024,-1.5303530416246147,0.2708320231849373
16.916204186620554,-5.318906392502347,1.123960095261831
15.270274215114704,-7.75155829108801,1.1418730970320075
-8.587996652767691,8.664129389795416,0.7099590765315398
6.839280014714731,8.675759614324523,0.7310731248666287
16.810099043935757,-17.126733964652455,1.316216031001853
-15.724344698119857,18.617908778455586,0.344246822044758
19.4066011553182,5.313013788017457,0.955474537286161
18.95499083327983,14.144163976415761,0.5653546263251256
-17.71663528029944,19.26514865037261,0.7639696812238669
7.473180823666567,-18.45100320142841,0.8125244898496456
-19.332577360718947,-3.326871507948791,0.9067059392856808
9.790179738292565,-10.97940353074061,0.6405043762120621
8.827816329163888,-9.21936999831004,0.969616527653033
9.311286356184858,6.878773596815847,1.0616842849140375
18.968892003898553,16.256844907014838,0.6579585193718248
-8.578334109443148,5.531282028399836,0.5983683417432969
17.93240644735978,5.164903694535322,0.8345420442201812
-13.608562853778272,-10.801753668949052,0.9293534174357537
-9.669755335475587,4.508549032299069,0.8643157755113833
17.734434335744538,12.89926413075645,1.2405540616887551
-7.466740977431584,16.833576215691913,0.8011338470905465
3.248423734209986,-8.316586679562047,0.7761395309048088
-8.57553339304511,-2.4826285357342037,1.0500294910676675
0.6504081692200074,-8.06048497306831,1.9852498515800643
2.614530541829101,-3.8200094997564413,0.40804065023516545
7.149351229914345,2.3595561130837055,0.9044514800993134
15.322759629415728,19.666660085435097,0.717697230535882
5.59754995637374,19.899545375164266,1.616050351909843
-10.089512869718945,5.265482438156962,0.46910889921163484
-14.110999461551113,-0.9015881012949478,0.7813769395541383
3.406347585397903,18.88595853155128,1.1430636865814474
1.706523371631505,10.346734852268472,0.6034212162078564
2.178547618666986,-8.339721558117517,0.6174845930378714
-7.909704583121684,-16.298188420782967,0.5582296793998399
-10.318722863634742,-12.095964876181977,0.5647936283479449
4.517513436765377,13.205815027830695,1.0216905476214182
-8.332357000003308,-1.4785849829729756,0.9788024913605067
17.54753192367116,-0.2867553955626825,1.101196846239268
-15.36536161655819,-3.191883275502626,0.4384253698152567
4.309849253837292,14.733367349210738,0.9941337818627373
0.5219042168448524,-5.007846666688414,1.0800441610307343
5.762949486956863,9.667718060323963,0.7737119360687464
4.264033187428538,1.5837119104922763,1.0180066266846297
-4.995161821178421,5.268223478110528,0.6568134989866282
-11.321152785198496,7.976464192790079,0.5906700341091238
9.938979928453154,18.566873116127056,0.7197414348920586
-18.4417283645396,5.2123617637116695,0.5482154757945935
-1.9427295722454438,-0.011624988957269267,0.3233453692031028
16.62233840560792,0.573822504469959,1.2445922110355925
-19.420845621522883,1.259023505875085,0.41644594972333865
-0.909348708562927,2.209128212001371,0.1714428198593938
3.3424273418899233,-4.853229780902115,0.4472114160777864
-6.589160271370771,-10.524848669491158,1.2142097590143008
-13.775887494050512,15.864175928318787,0.9628466503371026
12.331278782261947,16.206170561260905,1.0309368275816204
-6.0775359958942055,11.632460859365636,0.4035045820291605
8.786782285974247,2.70946964668191,0.6224133926329659
1.8273930092119919,-15.094741745763889,0.9540354287150185
-2.5320773585990786,9.431911832565504,0.9585995506314592
-9.593219981321885,4.02160786355671,1.1768794189095384
8.90916797746958,12.29224049726632,1.0690013565069751
-9.808128489446627,4.991209283905892,0.799582621328505
15.523365226344858,-5.8112730649449205,0.7558747219460579
18.762408662021393,1.820192811198634,0.955684866770147
-15.319282659306834,-7.982029410256018,0.4985122500536243
18.654881259834184,0.03268541727044294,0.30016125782666636
15.769226272900013,-2.523508634877757,0.348682708494548
-13.322391842303936,10.740385212626986,0.8964658349903548
-6.001619745089538,-5.7785680115920925,0.8518788685966002
3.622155221950379,2.2169360370044053,1.3275756391656384
-7.221703165877882,-11.841085574818564,1.5562646613126008
-7.157301060085972,-19.851750384966962,0.407607339491998
0.35252876980346315,11.600079572656906,0.8616121022521156
-2.2410525662325043,10.491736859012974,0.6894479349082967
4.460354387892004,10.964372573329584,1.6644093753092304
-5.958807550837353,14.4139389649147,1.0838774071801687
10.577372267495498,13.758845360012174,1.1573446115018124
-11.71998469810097,-9.921453840826233,0.6450722203626208
17.718952561007633,-7.90067459580008,0.47995446958914784
5.788635260345444,9.213678712922771,0.6975501423499082
12.993733256950726,5.7786781041564765,0.8230921632782103
1.9813432600713732,-14.337739567931242,1.0042904442185
-4.632937389373058,-17.556271723139943,1.3456131221311003
-2.0253116515625464,-18.90241630142293,0.8195023759859655
2.250145602157147,-12.15081356972528,0.5426428684376496
5.171091131419836,-4.544538975161018,0.8635679982207929
4.320862748397303,13.376868488623629,1.3414650996766968
5.644056905315267,-13.485367312887945,1.2957970467877422
3.9716988681677776,11.01029504853259,1.5724375759500258
18.774995389301445,-11.524494676444839,0.8751749608159431
11.330933628385424,17.64500078122301,0.8950758419301865
0.27584067306559845,4.2682553605239875,0.5517611897906268
8.52033327629719,-1.4758169991954198,1.6183436807227187
15.887670362377271,5.515440147975706,0.8451045645520686
-5.986408487781137,10.974122649046318,0.48259370396232804
-17.07102657216229,1.4075008414447652,0.31645215766560686
11.556825348357957,-5.943485845181385,1.2289498789894924
14.055490382992012,-15.054892203251447,0.6702146648994265
3.7815973262429416,-15.924279788859739,0.7213338068621112
9.106438043932108,5.054073749504269,0.48656371117233443
5.1888784885093315,10.232819291987283,1.2805123124262614
-2.1692834260581115,-14.67093476678787,0.3231740740305647
-10.2673351194347,2.662154035627399,1.0357596593920861
19.80396781635963,-7.560284642693077,0.6768250778195942
8.475099063942217,-3.0515295520531147,0.7796967382729465
3.759402848811966,2.5390929684583057,1.3641372182324638
18.026632310843297,16.708549210459182,0.7404208604198882
15.188016319365957,-9.231147297999009,1.1709773904284444
13.019226583283306,-6.191865600185306,1.3228346151409949
-12.24144702653144,18.456049533062938,0.729498512952724
3.687591216329487,6.269706484724896,0.9223440442856291
8.630047404846778,-10.056208809951922,0.975468468212512
0.616920896120714,7.329432066567975,0.7358677632686805
13.694147009410138,6.429037470158576,0.3639195974543382
-6.883990709551933,12.418528718399699,0.4450808665955219
3.6059683498027724,13.072177933163857,1.1646532214583738
16.10138141976158,-1.2889162478036909,0.4192236962560051
-14.39609489142688,-11.419671660154073,1.1368219407027693
-9.363524644693078,-2.9258670306913537,1.2734663144312428
-7.723025085588148,-5.550368592773932,1.0125547273389914
-9.113020839046367,-15.142310972043989,1.227220421035071
13.164173285296627,8.965755095700612,1.1205829974154111
-15.265751420404886,6.487776151073213,0.9463204664065477
-11.614735107598499,-18.087549653141206,0.6299985125904363
17.79298211919177,-6.652142566295126,1.1461398934098015
-16.390767791440194,-14.539099804400358,0.8352275484699021
-9.426085028171581,0.8003418397712778,1.0992440527053557
-4.8706838844681055,19.491932875135596,0.53871782232591
-7.74355165018099,12.326972971614282,1.1028950944761384
-12.529584665307292,11.474248328033163,0.5518442227724978
7.4569530236074435,1.1347422397074638,0.32961035766837055
14.678176280559555,-2.056375033338181,1.0637840835832835
-16.70558212815216,10.648209496904869,0.7662732913430398
8.389396236604497,-0.7167285878115877,1.7124448740549176
-17.09295410885481,-9.467162904714623,0.7729525886694536
-8.625641473369994,7.360361989809114,0.6669445628014596
9.335867272293818,5.573771919386282,0.33922916593203645
-13.425676518445995,-17.239685645961636,0.8243467288270179
0.9692695078448708,4.4965918935164915,0.6927609940921613
-13.521232542973301,-6.0170673231205285,1.0925144829893505
-19.48306249766461,8.61016773309439,0.8424395586718585
13.109360564371919,5.953656360157787,0.7862269962609794
-15.378253952248828,-6.002039097543159,0.35030360596276805
18.330352449481474,16.819334452850242,0.8086148243153146
15.233100442099492,-1.1389431819119693,0.7580174291680798
15.966045124883848,-10.664936113403648,1.1137526544653351
-16.394754533822763,-15.796818508494251,0.7060747491316907
17.5273348845785,10.36072411931952,0.9084642519152514
8.228482322495818,1.287896365421961,0.7765932787995491
-8.216951222951536,18.342714680055202,0.5029588630280177
16.94674001553618,12.720171516427364,1.3146704242950604
6.166568446773649,12.970171951598964,0.7896997390561564
-13.850483078600412,17.968202239261615,0.6570254429796313
-4.2810995981788444,14.08928900340836,0.3889530440314397
-1.960854215777669,-17.881388569659308,0.5324165470033341
11.457911315495263,-3.991218715827163,0.7921846554496206
17.49763519451929,-6.7548754613246675,1.042187304754252
-3.4969138022657162,-12.949573502062716,0.7619456458915292
-10.07107924366981,-5.11087884760801,1.0554574658317168
-6.402784435791453,10.769600344798896,0.21883508573090438
-11.375049659616238,7.037426022474218,0.20099700636308787
-19.299644908966634,3.957394303237596,0.4755475091474814
14.369617375227989,11.288591572364346,0.3725146759446477
6.214653003816366,9.882332273653702,0.7163054542724443
-16.365388312661114,8.299768707738664,0.7738440839244246
5.448947956656788,9.912619912962128,1.0154301150542815
3.787324289580134,-3.823068974535598,0.5244499038013852
-17.14527988167703,-12.274688290136586,1.1585590083409216
15.129506162819524,-6.147232331133132,0.5720781546276484
18.813001267870533,-2.8717267846709085,0.7981042280743401
-12.870749659157052,19.953927662231898,0.7101791196155951
0.7776554048999813,13.024707946486572,1.2740804752879915
11.74514748975718,-16.924682862806144,0.41126226812107464
-6.854499944545044,1.3366894528087414,0.8655698498795003
5.63644479512633,4.118367637352911,0.6372749286511257
-11.824051665813013,17.22586469651415,0.43490092516581824
5.56087021276273,3.2244090317000307,0.6432101055641463
-10.91669505808297,5.846077740065919,0.5361531436198689
16.81653579988732,4.381230208449345,0.9522877601533746
0.48338443839774214,2.8803480451977066,0.8171491778117225
4.35461271112603,-7.471073435377967,0.969903932334585
-16.146642548489353,-16.492359915643124,0.286790114567688
-9.329427230435332,-17.892723618872466,0.22668961402528318
-16.928999120521915,5.824868407309971,0.8489044890738315
-14.67293479744808,-11.975749017450084,0.7862107866780897
-19.235785307059253,17.01131337330761,0.5081126399945962
-9.905137300408228,0.5726480687945568,1.0293005545694356
3.550195718169732,15.262463220586476,1.0397980852233595
-13.895645795665867,19.716502451768548,0.7122411298118282
2.9105701280538874,19.023146494532547,1.282908233533683
-4.818200650848802,9.706368055504111,0.9323744756600847
-5.148267343337341,-7.907750104666501,0.2788435808198108
-12.261971148456094,0.03560003479097418,0.8025421153070802
11.853851307139024,8.49656609590459,1.3110138769708066
-18.328596819316218,-6.316327076076531,0.7011182617361317
-5.7701709827686685,-7.20214271868803,0.687165607261706
0.9462488801489464,-9.038524472272869,1.6963229264276496
17.69287510490794,-2.919308666604632,0.5510021848367769
5.997042648610083,9.168168399314347,0.5473965835800167
-17.112163485521496,-6.7429903539834015,0.3741867219447082
-10.830277505685665,4.057308467493751,0.7873379973840865
8.771164061000118,-17.498555219013674,1.3281795461600785
11.073553529507436,-1.9686279279835581,1.8335349844975182
-0.12482020966647056,14.569301991021149,0.8224577307987453
-12.855247478409817,-11.82916987211641,1.0114871532782237
-7.730459613486378,8.574014851881682,0.5063995849898296
-14.836312657519901,14.965854295967354,0.7007843036960755
2.3235532476492047,14.66279498341499,0.5091211245847737
-0.2132724271308959,-11.119829261458968,0.6101567788114348
-0.05640788389451146,13.108217967874069,0.8860198478458252
13.155949330212273,11.863296151288118,0.7321308380789334
-18.26770659551635,12.021284105465845,1.0471221906522563
-10.457811673243302,9.773061813755998,0.5443321739951833
6.617325580346236,-1.4516403784524812,0.5110758963868338
5.164629814503488,16.315350583965163,0.5295506865838702
-10.476502012015366,10.611672296882553,0.3691496711495065
-14.454730530098328,-1.314985151718492,0.7744166971268551
-2.1338149298260767,0.541714982122727,0.31690547705426325
15.328564524709236,-9.702026983241776,1.2380392572964567


==> Figures/data_scatter1.dat <==
x,y,label
-11.902741232012293,3.2264194948059526,0.8344186778940503
-10.435218778700769,-7.311119684480513,0.4767923651878752
5.3120540855394935,-17.255954000744875,0.7958184912680724
14.050212229658513,7.4477963860202365,0.9463955027016344
-8.737874184665046,0.2416047884115997,1.2861849383691926
-18.527132349223415,3.589527960883707,0.475126586633908
-13.068637866819618,4.6468030547866945,0.8299860123811995
-14.231973256931507,12.069592002384326,0.8812670884765127
-16.502475790471625,11.133703210486377,0.20229906107281231
-3.8053401552320985,-3.4904203115111727,1.086700382529228
14.374192252454286,-13.365388617365497,0.6810570369591475
-1.6413134197976618,16.411703683491922,0.8082174784872155
13.364542159360361,-1.827605556210191,1.4100371953169104
-15.927291962928184,14.378524209660533,0.6076004608300289
-4.217619436836628,3.4114958107681446,1.0180846625563402
-4.760916264479068,-2.174410734875476,0.5068796851317087
4.738412066293677,6.080893249780679,0.823142298155288
8.812710563150116,-18.782432419456324,0.8597075579337785
10.275696199914158,17.844181811218263,0.6111180910317542
1.358353599898944,18.40358700616555,1.031566508983617
5.624881295199419,-4.301050537349983,0.8743216749122535
-13.41667939231851,14.540663266155462,0.5229230196508554
-13.740351807148139,-3.6386649372824174,0.39050681631621215
5.330245249611533,9.437457965578787,0.916993837539878
-4.200037355614947,-0.9186327275175223,0.5108188993894184
-7.342604424135754,-6.674615130664163,1.0052465986938868
-5.00386551583658,18.52798203971488,0.4453721246625944
1.3776652417568833,6.075543958854652,0.8572107483866289
-11.457374395148072,-14.36540705349822,0.486497341655497
-18.827994130910632,-9.225519112074117,0.4258374062114537
-14.381359908398794,-17.53059716380519,1.261765203423965
6.185004887412582,-1.6749291321538706,1.1148511700039632
2.8235211941537877,14.604238875465562,0.5997555019705123
-16.25443102141764,-19.19856840938933,0.7608905422895068
4.026686281592795,-16.66083999692806,0.42495782876877264
3.593584124180886,-5.502868252907621,0.6090908065474239
-6.740890160187515,-4.782001070085883,1.1180515818663816
2.119871599697589,-19.18399377182913,0.9262989193533678
-7.4693610045652825,13.511083488565554,0.7610824005213459
-8.188872707385926,4.659598034862054,1.1959959836166756
14.475463761041915,17.78995653923903,0.36254765229980085
-18.494596035871428,14.4064452518885,0.6859281234978832
15.099695986717961,-8.599536781220301,0.9737884295067519
16.94409776723485,16.97453275207068,0.37326225743908636
2.8208820629945635,19.530294049923988,1.4458726936611883
-3.7848247018133137,-8.43186821749406,0.6328751940493392
10.59418980619791,14.001382675725132,1.202015944849881
7.189962316751206,-10.364297428732922,0.6554379455997668
14.505978550141386,-13.00385090123044,0.7882832734226736
5.052037866131634,-6.420791682827645,0.4337585227644387
-18.966792253700618,8.68563564296867,1.0157855307454269
-8.943355567717042,-3.7315080785075985,1.6365499333105438
-19.857423993936028,14.955033775172488,0.5181046235947844
2.901375473098863,-6.07379120031208,0.7038484966759594
-2.416325514728669,17.284876374048977,0.9423433005176461
6.784593361593963,12.892435968196267,0.9653768927945998
-12.279620934042907,1.3211191279914125,0.6791611934205933
-5.6319582519580855,9.296495239287434,0.8701159302661462
7.309124605794679,1.9909087209095162,0.6798526758901752
-16.436297863633932,-1.6184465523098837,0.28649414234693077
-18.723008182578052,-0.9103821818018822,0.5019983776084741
1.8476184465625103,12.131707408345228,1.1403280592136495
11.496314813767768,-19.07257681235363,0.35725053168594634
-14.646289428424115,12.882483233719185,0.7950372653159637
17.278220931349814,-10.330261463327322,0.9594203092752399
3.759428041222826,4.47979441204717,0.741218901671574
11.912197873478082,-18.016170653115008,0.7399522321830374
1.4202251192673607,11.360295439308693,0.915364274323677
-15.857254539947823,-15.834123453221412,0.3338507897077764
17.45843679549275,16.06401771279289,0.4211270065893342
4.212850557629206,-2.687983152459246,0.727659279475905
-18.744329798808682,13.653234561656376,0.4962380254637046
2.6301453219155704,-17.106327420741035,1.2271704306404048
8.63630983243322,-1.817022271645751,1.296214063458791
10.265796521278517,-15.049599516994391,1.2082508750849623
4.398821857092511,-16.32098436780246,0.16998758951351148
-12.201359963932106,-4.837699559724825,0.25250542361227624
-18.927791717055655,4.581316030914646,0.42711341095973404
-0.2620114933558142,-9.796821793238312,1.0764165164140376
12.53679723164273,-3.2852112090776977,1.3565940380837413
-0.04808122631739309,-8.50556503990612,1.6222511563758992
-3.067424243090656,-0.30643443562781414,0.7415513044161185
18.671851358615065,16.43969287012601,0.9133265278991964
-13.23125331078931,8.438168618557714,0.8369650872819783
11.732286526628503,7.735603974847326,1.5017041983404307
-14.03760125498431,-5.652685216613463,0.8288211446171304
-11.997112641114324,-16.520931198849485,0.7214375699563483
1.690436225142978,17.087866252560133,0.49128171583445884
-19.584632279751226,14.240147561292403,0.2140235917747899
-3.180871507734526,4.37759134408023,0.7929668224474865
16.034050548951292,6.05705741425367,0.8171519878690463
12.204767323935279,-10.321284691522177,0.6281521822126306
3.479595940021621,-0.8688227573973286,1.1307051133730106
-1.4844592002939763,-7.981914760616803,0.8697599646006414
-14.721977262409908,14.787903876063545,0.6632428140913352
-0.09591622295279478,-10.328441824172284,0.7011041693215432
17.729080460309106,-5.541380103985576,1.2281309294067153
10.788887398663071,8.36838238394595,1.6946864805074247
16.26810860291775,-2.556728830226774,0.2568611935888679
17.01107763821674,-1.74973060704016,1.0126804997454104
7.800970513967865,-10.168043728273538,0.8498286111886965
-10.03484521868323,7.149473194124209,0.49742380648906365
11.202974952255666,19.97366265030098,1.0065626510426895
16.934133747802022,16.655996133526067,0.4742710996204115
-4.121431181565551,9.18669809963712,0.9194039164451003
-3.7386827022019347,-15.05389922026804,0.6617994687159467
8.109856217435649,19.186517680747023,0.8861377978416891
-12.53862175035334,-9.727270770270625,0.8772541825995805
8.647501610788044,17.950512316602982,0.8141266734544084
-9.6436210854691,-3.3776852188536495,1.350533686092747
-6.793415602621202,-12.352380578779542,1.310172847536904
-14.746745102752804,15.008158232789626,0.7187036837063232
16.114471969743178,-1.7210547626184969,0.26316216611556975
-1.3691355252151105,-16.729632169623954,0.354206299216729
-8.208172892225832,-6.060101933902011,0.6971088248657809
-14.905976619789296,14.191413927451727,0.48199322081701323
-11.555973202915046,18.03368596233519,0.24108271645118995
-19.68777407946291,4.837881682925627,0.4709479914783751
2.134673925275056,-2.4122228677036652,0.5920937313023877
-6.665617571766994,-19.25391741908946,0.3265018609554536
-5.1990292751693,-12.916274470845988,1.1133547597483524
-7.864544431085401,-5.921179103140361,0.7345998423670124
-18.513726583526264,-15.730643652180163,1.2276296252103447
15.042083087772596,-6.501494661112051,0.8022295827086104
5.767875716227508,3.223776074784901,0.6435472188123178
-6.739158378856045,-10.407091416575271,1.2228201338556357
-15.17811498282763,-3.9900138173308832,0.553189672106223
-17.125556167833132,13.815308855767945,0.829383222547312
14.346125090560292,-14.647375996528439,0.8382641249453812
-15.152248709139752,5.691916880633453,0.8825319127578904
8.07847198314295,-11.015192086409286,0.3312764725170025
-14.99697012945338,-13.406191910310849,0.17355380321322164
7.8967131136434645,5.223005972234333,0.5594859210993609
-6.000471637437702,-10.823817990036972,0.813457777703859
12.56128602002066,5.807600284676305,0.8373445078938659
17.492565579391112,9.622480343552581,0.5001123815680456
-5.946237353741646,-8.45966117041646,0.8589835637496398
18.46613342929816,-19.710672737684014,1.1829866399701274
-6.71596950119822,14.101318404990131,0.6197993870624784
16.048618876302797,8.810540662913183,0.7464177345056475
9.566949002452112,7.114442110135517,1.0281466647452826
14.003110440265601,8.613207391589643,0.841316478988277
-1.7213319032224632,2.40315237912624,0.5368611230705872
-0.5650135797303513,-2.4778740509053385,0.5659959282414587
-9.791499015200674,19.89611257719507,0.7400534431402519
-10.91354454656107,-9.534005526479724,0.6893420314844507
-15.55394163923966,15.139609458009183,0.5162097330993122
-14.138949732723676,17.927094718728156,0.44501375265661486
7.263189917772873,12.905024418499195,0.6422147989908182
11.320589322100574,-2.5589349375132926,1.785416803255428
13.065369262297011,-11.877557728774345,1.3781437205874683
17.584885230098408,-9.040615343268442,0.549459938910466
-15.199182054967881,2.9860109933413455,0.16170998648706286
-10.061459482536165,-5.205149514331451,1.1840488449881261
0.19351472654094692,11.944622977213292,0.8055390975203048
-18.24815328162106,16.267807695143105,0.7319453222751087
8.7355250348595,-11.929051850073638,0.49482712765344444
-0.463988708532483,-7.727924619123513,0.7855020282694939
-15.701509025318714,-6.109811487078524,0.4474974947709837
-5.755750853569083,11.992016443097526,0.42863872696783417
9.663750866313627,-8.584770533614918,0.4099816270932662
2.770532202170056,2.8703521520417254,1.5764594879924883
12.279358212476488,-17.72977830525881,0.9336280336255666
-14.319225712072763,15.54649071635491,0.8377667951539393
12.831023769175133,-16.24713428614656,0.7194984640415266
-4.8334117733769055,1.4226846760880605,1.3012276287807356
10.915012790897222,8.294705940784329,1.8156851521891124
14.016340137742745,-11.549746963081752,1.618810689526008
-14.550637891882317,-17.4712527135457,1.1954426334005321
-10.96376830764195,-4.550166830295964,1.113741960771254
-3.916420445823391,-11.552756112481717,0.704555990974351
4.067234153113617,-5.425924217904194,0.32852986697102027
5.161886152584309,-9.608594761969552,1.096704676018718
-0.4725404802848274,-12.133065820573083,0.3235759219963279
-12.519381076048028,-6.972742947696474,0.6745602374207164
13.830827128792563,0.16394177676858135,1.4301785083046934
16.25557301463357,-4.746675336592627,0.9931924747663546
10.007262838582001,3.576048629869156,0.49024233580887927
-9.59365944283805,4.306081900965939,1.1928622779016986
-19.072332914491362,12.597192524528893,1.0492989383337634
3.629370977502134,-8.578022733990668,0.9154820216177649
9.292144185381783,1.7749914693896542,1.1554070557334297
-11.202076543563212,9.162091275670122,0.5162515240599905
-4.144475761457942,0.7089384716513294,0.8848204547827312
9.701336483728738,8.680781207123232,1.431944557708503
-2.437721027020423,14.618298109278115,1.0651577831202805
-10.03044214856045,-15.082741162529164,1.2193691122975976
-15.696581324396547,2.0192073440949585,0.24547730511444849
8.568876793976834,6.949077444558288,0.6703549503861064
1.369214124333368,4.920310424672806,0.7890063794688917
-6.599128924269682,-2.4122950716875238,0.9928018225914603
-13.215254147331068,-14.9107408593422,0.4678816728659752
13.211918263784078,-7.009716197333722,0.5894206017806145
2.9584634017703024,1.3901107074768468,0.8205497587337601
-6.601689571633678,5.342849968964003,0.9187716705484191
0.6186232059518204,-5.911836401691822,1.0402767822858472
6.815657721815988,16.913147769951998,0.3953585609433085
2.8508394288274985,-4.782438900399807,0.48228303304953773
11.58725630337991,14.16488327696689,0.9997040610182882
9.147223409688984,-16.316094643254033,1.5773600854068195
0.8362754967257615,-5.412727760302731,1.038172768921785
18.986539288974967,6.1046043742727285,1.3183495143268222
6.197882498807932,-19.231098477772576,1.022617359376454
-19.926463874273015,6.539852625529228,0.7388660644376595
12.894512978359124,-8.350335874633931,0.4068336307436
11.495214551781594,12.212289459543356,0.9068147390378225
-19.586881091859837,-1.993802774605772,0.7863332064923052
-19.785815858477246,16.38699522491318,0.2016271011325384
-6.371819515251351,2.93194487431283,1.281963754870653
7.7624038315967,0.955129760950161,0.8229264547869688
13.723232271970943,3.483946152016305,0.8264267139797007
1.1669078017682324,-7.400335007496297,1.7451865453442885
-7.010123419869441,15.365193428640339,1.2724166208778258
-14.421007222239615,-0.45538141705093693,0.7914409817211435
14.273956104404995,-10.335312801154878,1.4113705020280014
12.489761399370579,8.967481475359051,1.3225709160697043
14.566594765418365,-12.071537205365392,0.8755757937849409
-4.487137638016883,0.6807720184649639,1.051365963038932
-19.691255414382944,18.527310371429515,0.41084841737643196
8.890092143996604,-14.831696470984475,1.4488018759058907
15.553964647938976,3.4718119502490907,0.672634011176509
11.295482309750788,-12.986219868585529,0.743762162172457
-11.856712960480893,-11.447587103851342,0.7862234967883638
7.678262006975064,-5.97656447732351,0.39591898220048777
8.658126611619142,1.8679294525476067,0.9929117157953153
18.290836468177424,18.754961953309206,0.7041646428824755
-4.577453474898366,-9.717351375646071,0.11182174280604176
15.104031017570634,-10.536372868412162,1.132085595923591
-7.5503392148909665,-19.406060116009336,0.6038906885157791
1.6842366846991368,4.450574701054787,0.9918635590696725
11.386508370372322,-1.8776002027808367,1.8918088809163245
15.761064746088415,14.120428179068114,1.4094630117291893
-6.672587165546737,12.545085841585497,0.5939040209606947
-18.54330235339767,-1.704194408095212,0.6086454931420188
3.9445721305134853,-13.06561811569006,1.184599647373628
2.8729608343230737,6.326427927754338,0.7359434795438754
-7.320127588148516,-8.035286052870294,1.6768440283928856
-12.247277491136778,1.2401347941669059,0.5879139573186859
13.895835705581447,-7.887541052912198,0.7670681804300059
17.321622665787032,5.721939186370069,0.6765386583977702
-17.83704404859435,-17.71732903840563,0.5619560416331231
-6.2148597891038015,-15.04651075964572,1.0218895205463019
-15.460930368047947,-13.921449354544716,0.2883015384420247
5.429139646740513,15.87752924935512,0.47446131436196975
-19.91128266636815,-16.72528207117997,1.080955285775151
-9.039902870503402,15.759860063897804,0.8158646243094958
15.296691064611153,18.71463708313913,0.6589435297981845
-10.910271838675474,-5.2753719714288305,0.9948132791847076
-9.265179457760828,10.353372862325052,0.8108349845408235
11.916149654642911,-1.922312673209671,1.979645385309991
-1.9582541311132502,9.015005069000601,1.2314151023264106
12.935981946709518,-8.950293995988861,0.8786871233346369
-13.456624425324222,-13.168950364875677,0.5144833338847763
5.515938316884181,-6.1604844242338785,0.5074626710423075
2.8252590542523173,6.225081027673667,0.8024463814066434
10.520037873169876,-9.141971055941456,0.635749573427119
-0.29234198141536893,17.042294799337242,0.679341786996842
16.260460408269452,-4.82161360190549,0.8526333194285955
-7.131358132365943,18.044900816029717,0.7703111940215542
-9.91348276480812,-15.6788035022023,1.0504081852755451
15.235307254814693,13.566653464299577,1.2368741190226065
16.029762752956188,-1.4202998939063924,0.2928664499786986
11.398562478765545,-18.225368989152713,0.5675693171785219
6.5349344430733645,3.397551200978878,0.864839289563063
-18.237353398949125,17.171386370530996,0.9104308128340918
-19.25966965039143,16.367570442638076,0.42744224351883175
2.8168589276900775,0.9303660375000362,0.785305159994569
-3.9169503690845673,-16.886189596018543,1.1781324166354419
-12.45480245609289,-15.63226769815557,0.32170114522786564
-12.981053154981254,4.17512067359004,0.9326698187371378
7.340260977284618,15.339502104943584,0.612768045035704
-1.67560458705724,3.9539782179747647,0.5542684366336306
-16.43797018290275,-8.609765337290849,0.8305950407133847
2.5993289865963973,-12.4733895167542,0.7222178624371702
-16.2205169691401,9.46502292579908,1.073643089105702
-14.883370595825735,-3.632838126428368,0.5642611341000894
1.100038530489872,9.504910839069218,0.2851537372474615
-18.320019872565943,3.776492843119801,0.5158273087181522
-5.1549832304184395,6.904958461967535,0.4893837108992855
13.510283157439858,7.9397879905283375,0.8878959536662465
-19.936463289832247,-15.056471671009849,0.5421657330777238
18.615024096974487,-11.84652630859311,1.1640912199304119
-9.929747968780308,-2.283123765774498,0.7647744468025399
8.441825611161565,7.104323279049119,0.7196111288282415
12.292134631501462,-18.108432201756884,0.9414287708678971
9.84236072911559,-0.8341218720151033,1.0089190582266234
-12.355699236705009,-14.867243036128478,0.23288438342439804
-14.661028945339512,-16.056553226513792,0.9340485780081043
-14.741383183391639,10.011278946229105,1.151885055185881
-11.243188112770653,-2.698815250544623,1.128713978860457
-17.345209099876946,9.487151914668544,1.1790958598281998
19.752804826841945,4.9789041058626395,1.146697455363707
5.904304741837663,-16.438621210368684,1.4871397440920713
19.28386398230102,-19.357373022921376,0.5032473609600033
-15.640485705142426,-14.900729299158302,0.29476970285635856
1.9109364475911192,-5.747376422594041,1.1646717529496553
-3.8276831206587794,-13.113699889798852,0.9540617958006451
6.203228846596684,19.892594745798363,1.5172352440114545
1.1777417777175785,-14.877401527225281,0.8831532070444511
-16.077458101751954,-16.579984247794627,0.37378433821658613
7.972798502130686,-8.24960178748043,0.46799419095550365
-5.721288695210145,6.82556748111962,0.6043614524658326
-8.121694957250675,-7.684111238443002,1.339793402782698
-16.44848021522851,16.548191070862302,0.7029796798822215
0.8503035558825154,-10.272243168554006,1.0810747570482215
-4.329568420465485,4.320746326453847,0.951439250489178
9.36850958043436,19.583341010516,0.7001976652234838
-3.9911787504277854,-0.4045380560110132,0.8898213447480963
-18.113963248752235,-19.94763239081051,0.9478186284091936
-2.971668661864207,2.2744127945983763,0.5101545621175761
5.251805698042684,7.509044008956568,0.9441803816547254
-0.2659666907921334,-19.232837666601675,1.2484371506173824
3.61680229562576,-2.8263912280669103,0.6532868974432396
-18.910457741235682,2.4001913769652106,0.6494611604799079
4.689890588444435,-5.095798637440101,0.5757755493478656
13.815324483295882,-9.14055549396862,1.0789072117446568
8.411005789359741,5.814576112292027,0.3382033282419829
0.21503836967335133,14.245917008853361,0.8979299986211071
-11.420240080681152,12.22794638928179,0.3764546710271467
-17.007462714253254,-19.869364730755873,0.904513877754677
11.86697487062272,-8.378940236399854,0.38858353916335514
-6.406636723804615,-9.931634791089623,1.3477291190291225
11.28083762121036,-12.305498855954307,0.5732137726629863
3.365135098527716,15.669613310864563,1.1143248718418868
-5.545192338898261,4.6512401501816925,0.6426726016466835
-18.100740682059417,19.211952014653562,0.6566459810304633
-11.536364307513608,-12.965354924532297,0.35156912005323676
11.26537427907802,15.475718958549486,1.0023119674635363
-3.530190814580145,10.597026103023342,0.6854933355111835
-4.739815860877922,-2.7969404870248056,0.8844341506486181
-5.6012333272470585,-8.901349188314512,0.33557387869777666
7.172905920536444,4.401867841562527,0.7901281824051309
13.19371069718568,-3.864259788901979,0.8795598515624006
7.201642629193444,18.992702314700487,0.8128126835203408
-17.64345444423587,13.882482318304355,0.8350060059352068
-7.2999213022314535,15.548831982913455,1.2794310195567125
1.0103538015952687,8.563472179982021,0.44081370060119957
5.341946116571524,-6.769222234896205,0.7980704162411104
10.154947951606317,17.181975751622808,0.8453327227191066
9.909070627963658,17.897596571794573,0.8415944908670752
-18.445710037900103,-12.477246607122886,1.5652390872702975
2.866550210325947,10.279889801199523,0.9961760506055791
9.357255084437035,0.4243669718256413,1.3781661041847633
16.623548172365695,-3.671692894805961,0.3850952801167497
-8.325613055469535,-9.719034442239721,1.0298234571763056
11.547623221629372,7.907304750252987,1.4836994941096922
17.9022069550796,-14.97741285863738,0.6798114741657727
0.5521334358748895,-7.615437311202054,1.6862826588190658
18.18662085542156,8.821172754392286,1.546300893119589
19.612581277450502,-13.696641121120381,0.4242197322462484
2.5687773057072825,1.4642385039834558,0.6566483418037434
3.9454983641001853,-16.672135780673152,0.6728438013985278
-1.1368413318049377,-15.584904217287484,0.3075313875609335
5.752235874287987,-7.635863030890242,0.5128809672230061
18.938169110206623,-5.427268350225534,1.3460189742183797
1.1245259056488806,-5.616358999054061,1.2462186121205006
-10.007529894557944,2.0689160326879374,1.0169870754529193
-1.2069887959848877,4.049188962314524,0.5139263364132363
13.120284327360913,-5.737095292915871,1.4869359069974903
-2.9252946318415454,4.743272468663395,0.6652647390515494
-5.408325519186592,18.595312174715673,0.4708080903033609
19.15650086130978,7.306301313816746,1.5143499973632593
19.67422388043741,13.0755428953645,0.24958002490724096
10.014100341888124,2.2945131088074575,0.8893732332914953
6.67435753308121,14.947905219233945,0.7146910200171642
5.931317124756458,3.983993873522735,0.7152475100783978
7.270455957561289,3.800197985136368,0.627066215110579
10.316598798399419,-1.7733804882322488,1.3698599244835903
-4.805955803266606,-11.849102478611272,0.7272051815632286
-8.7137666898355,-14.636201002901124,1.4167127965188886
-15.717905570695905,-8.975568501637245,0.7923683392547121
-3.059215295200964,10.107671152183244,0.6994354556287626
-4.731817297891077,16.239438338772835,0.8364987728544641
16.574230661739996,-3.075858419615109,0.31414236989377964
-1.0637019356728459,-13.496730617738436,0.6730529596761244
16.47161203186065,8.526635750977544,0.3827107981127023
-14.09613748714408,-5.6738587585851405,0.5164857968764827
6.730172015254254,-1.7296099724553002,0.6664083859300134
9.88700995140369,-15.62835817878681,1.1111865265367395
-12.52159258761461,17.019993462609534,0.5992322403894704
4.49373381743527,9.131487919861144,1.1430668652833016
6.841399370456717,-6.452504125604875,0.619856993985018
18.827016270415548,-10.127087058737697,0.8396088241200447
8.414184808458366,9.618175294192302,0.8470639688052014
10.921763485692843,-2.9886601262584236,1.3749127015013354
3.050978141749326,13.25357485824452,0.7355343074859908
0.6006315674299536,8.917182330359804,0.4170172496414338
15.825334082248432,4.534719435825039,1.0889896000697548
3.9689207509458626,-2.7869071227524884,0.7394995037549337
-0.9922424022989915,4.068576563578894,0.5887746229376387
-6.783897980808105,-16.07338605116219,0.5327382864389835
-14.106576536297467,13.766138032815753,0.4789844640653773
8.484941612811454,2.024100750961768,0.9777563451901288
2.1549167207516753,18.910172368005313,1.1401841313912622
18.052125854573866,-2.1695701498966677,0.8917114932550785
18.350535535363413,16.01262604809709,0.5906201479914965
19.072560836646645,4.10514288866672,0.24499743951764155
7.098762356391685,14.35621295976658,0.8913346726031858
-11.476880368416769,12.401490050044387,0.5409462472629438
-3.1978516651396696,0.2054981571117942,0.4905433081696443
8.387457284527173,10.715790150536083,1.0159914269317871
15.970670885033798,15.77286692405108,0.3148194151492647
-10.92134340404614,11.481587220637849,0.13974796802455192
-18.854861404300628,-15.667334975648153,0.949775055054144
3.3659103493269527,-0.6229351739283757,1.2957403512315995
9.028840365658205,14.745054288452259,1.1109578747655242
-1.8543834082676014,-18.889831917475234,0.8001311354641827
4.839743361001581,-19.933494418871224,1.5245605874054728
12.102283367457353,-4.574082105993318,1.0598661683416544
15.063800873103794,-14.766650564234972,0.8691021292419241
-11.85948584933486,-1.3715755649894916,1.0010744792528403
-8.229951844139482,-8.607978276603788,1.4529409407560026
1.2173049948816228,15.09516357825676,1.0779012288352863
-9.770601076761288,-0.17196861532628915,0.5631235762364845
8.124630818795918,-17.944647874927455,1.2147532098724707
8.89015301226064,7.21937191746197,0.7949072548063304
-18.048838494291985,11.082338444186068,1.1229299097599372
6.632002522943829,6.305436212342798,0.6208417645440764
-4.222799536820698,2.174722300931151,0.9274595295048932
-9.661126124495926,-12.892469006019049,0.659667476626381
18.147699062597383,2.396909129638054,0.9269409909208117
-10.474649854316773,15.292747266100633,0.3598848181528703
4.090544822392161,-17.92516983783798,1.064112712325637
-0.587812010838455,6.287719371504274,0.8144514350821317
-9.026622346753355,2.2211570882737277,1.2375940365702751
6.847717266282075,17.461750286195716,0.8286645894882291
-10.522995157737203,0.8169155872510281,0.45274134058256643
-10.309429710531791,-0.7179386183197387,0.23500205652981204
-16.693637702234,16.366201014814273,0.5712831484817333
10.26475098553281,8.548562508422187,1.737229738945126
-8.608825235560357,2.1121268876064825,1.0459953796804133
7.695428407889295,-8.554789697644395,0.7782759375503857
-16.35873529393365,-16.872962539435576,0.29873321008390635
2.9834539042127304,-11.278668547286594,0.5966146202449953
12.642531982039614,-17.32121652307155,0.9117599718513818
1.9071621631468894,16.156360671964592,0.7983526826192128
2.253560071592805,4.11240711740021,1.4484394568743342
-16.915198131958945,-9.104211308426011,0.6502893867447849
13.143259110133378,-4.831224424554694,1.3681312310846176
10.729242513276805,15.800644737772714,1.3013528834145962
-12.19493768278005,8.64651912173202,0.6863559869995874
16.02764655594327,18.040396177389567,0.34769405194903186
-18.086127397413,9.541473623218792,1.224915919538374
-12.381678520224156,-5.764823387295216,0.7500614068002378
-0.5986646761048462,-17.249500667316514,0.673516113971125
-3.319515620346081,-17.340025155157726,1.1535726998318803
1.956025646106049,11.09199119934392,1.0407571414184706
-18.717149376720652,13.75194185347577,0.5237911768234323
5.7220587421803195,19.852717421605234,1.8563642121316113
11.76737225397833,19.90942948849883,0.9994994376439448
18.12301642343126,19.267301330774707,0.7477578905389506
-6.588162773234503,7.362630118170085,0.2649358647841094
-15.037288514797766,10.770864211112436,1.0143674923917452
-10.161902602168587,-13.821074224116007,0.8895103883338391
-18.95591401546362,-16.385406261589797,1.021956701969697
-4.818016282933275,13.613036483384604,0.6109173546802911
8.360034289898238,10.09497550242483,0.9155855658107421
-3.7135267787242796,-13.455452766044193,0.9189060913553938
5.085498510550764,-3.1222342331265125,0.9504599993920926
0.7849322839227995,1.6628117774507025,1.1163672006038856
-15.599060281614264,14.7684522815074,0.487334862967069
-3.4744486259877405,-7.693408288488492,0.8755271152264014
18.45026311318952,15.561735376890255,0.5031339647256281
-2.411887141325529,3.8575202700833984,0.3931104808376954
11.310732066574467,17.502406000009344,1.0858276459720586
-5.091688895327472,12.026735857460942,0.40565639773310297
-14.559312036588278,-7.202398392071414,0.8290781377609147
-5.492275352984283,19.152395883114266,0.4562574818931712
15.796316112965933,18.840128314744533,0.47728555595699834
-15.047670523660898,-18.026233624678106,0.8454910889835194
17.532575232380253,17.927593616724153,0.7734314792173543
6.265836789391351,12.72672847287253,0.9726540848515922
2.1003950320247284,-6.177991648236642,1.2269981979660598
9.765221561486417,18.223569287827466,0.6240488207613367
18.915315078887332,-13.201249277585934,0.6853714586617765
1.4262671183621336,-13.939374568084105,0.7569820329560345
-14.690689472915018,-11.272930143912841,1.0641462989590085
-13.764974904306353,-10.6659047331852,1.3124374134148793
19.024862933366087,14.697794284661114,0.6639708159563763
13.561131002221664,3.5262908867652065,0.8690035992035162
17.963475163538604,-5.854224191242929,1.0870523853692937
13.73414708663664,-1.6088743510819583,1.2943294500682692
-19.932472352895513,8.15504625983635,0.9995413007277778
15.556165725307842,13.237389846869064,1.343159879710608
-2.0302548063043275,-13.944793822608945,0.2015060569993343
18.172795594243837,3.4942320867926,0.8208403211013388
-18.714495560215518,-13.927748995646718,1.0770500455255199
-15.091695869582828,-12.115439560553307,0.9791534122661145
6.292395136112599,7.929686951277265,0.9805768142287571
5.43517050689254,16.207002677181485,0.3426418959174153
15.329838251119241,6.189250316425216,0.609277968143934
12.321510128682384,15.973768588303301,0.9418627254935307
4.792278362424401,-7.566046245868767,0.658625528109265
12.224797654744997,19.977135812798572,1.1779484729354481
-18.62496350497091,-7.8393624441952205,0.5013129023837881
-12.329269238767303,-6.508438176459364,0.9815952508833565
11.938567175810356,10.1124940519639,1.4882533137799503
-0.14410944383202207,3.1649348948656097,0.3888748013163776
-7.8033076464629225,-11.124043524332574,1.2823315334651448
7.139357407368966,-3.819027495125596,1.3197742496714986
16.147144442481398,11.992011499156384,1.0997614434034095
-6.013038010892862,-9.876359864435763,0.9959865860089283
-0.6203271120339622,9.164522868993856,1.2319050187999365
5.819454191997401,0.38440114993110797,0.9491767510247033
3.4536068270892244,13.751608611015051,0.6842848010856605
1.3819110925950042,9.2796750197719,0.5888807466350138
-13.144637914983303,12.6125843715107,0.5136070112802309
15.74945470127534,1.9746228162562396,0.8460732253829671
5.329977284787454,-16.222677241952503,0.7924401020397386
-13.337774147287371,14.678707967456106,0.5361119624904924
8.477516153776744,-12.46266794151422,0.8858989744796043
8.177253074264126,-19.772568656263015,0.5040435080820526
-8.802342252502179,-18.631882135317483,0.18406198712504704
2.629389219987633,6.838543997032211,0.587185039865572
-18.996954629965714,-8.927446785955828,0.4176627760040072
18.403940022568065,14.556376136447177,0.7026043282977851
-4.4787000380774025,-11.040227110776971,0.3828613196230128
-17.374915005884436,-5.007914576860051,0.9415192054605604
9.500724109686793,11.176690501981852,1.38058009162739
-14.263299125385643,7.7893241167152,0.7304877554483922
-13.105370165204882,-14.785607421839192,0.41445488310691525
3.042439413135021,-18.493927645867846,1.6359039554441819
15.871709195320413,-12.651031663897584,0.5347150498620464
14.634728267103931,-7.815350609513665,1.027467800323843
-17.859437721119342,16.746479707057,0.6431400446858396
-7.0244332413035515,11.40924162835191,0.5739009496613331
10.178299794769114,17.345201181500016,0.9989184733215908
-4.037642778147497,-12.283555381926616,1.0331865282693151
-4.624504612642152,-5.593288840179206,0.768001055088129
2.5653435716613373,10.995522578354908,1.2305542923232615
-3.0752063435018044,-8.86422004399369,0.7763347106207872
7.128769152754543,-17.677248321719613,1.470103538228164
19.03061314633718,-12.125388871910223,0.6468436327312256
11.566222554978399,13.751489022475624,0.9495273253425613
15.543139578985404,-5.5304280037223705,0.6469262889103454
13.55179823193859,-5.907811840154395,1.3658427446741597
17.302108384903754,11.953421204040101,1.3360336856080657
0.9994779104099614,9.60325094270955,0.37427930349895844
9.161846650427478,-2.0791419795334356,1.216225884812479
-6.787511476503738,18.956271460978435,0.5927894689811027
12.890809749030375,16.146033723291353,1.1514616483106719
19.647624602344457,-19.178246504775416,0.5627140630237233
-4.447471163441401,-8.563095324583685,0.41098706210133024
-6.637244062521802,6.385986098065942,0.3320109292480753
-8.805438106024845,18.431735868971934,0.8834267894710133
19.757601235837797,12.643539728359748,0.3743509987101851
6.77447041531595,-5.474105100971048,0.2883893408065767
-3.9972029914570903,19.017385957700114,0.6149333534305286
9.770204483313343,3.8480604264700062,0.6669971367769277
9.52377510536456,-2.8050066856963376,0.9672527091293647
0.18226595518579813,7.1317274283068635,0.8228861019211864
1.0652888768509712,-16.41791983771103,0.8800634199185419
-8.384498467005464,7.438511742003161,0.6621124278029918
-1.9281754869408516,-12.95275744724143,0.8022159621997506
-18.11536955934086,-10.921451393585242,0.8031375654585031
-10.789886189510689,2.6910898375375254,0.8857091141039858
13.167842962538096,8.85044001117242,1.1471341648530122
0.604273980875778,14.183329936587015,1.1545756240751062
-6.9592658935133365,-9.597593811669075,1.4900093582885456
-15.677666843676331,-7.137075154100234,0.31523548929821127
5.232251794307473,9.166047804727484,0.8643568286205002
17.538207490936408,5.242852172865945,0.6707884896112661
-16.911178337072705,-16.51131507857732,1.0030788317940686
-6.699763941373753,-6.140998156938737,0.793120580808976
-19.515178306597676,10.850032667401564,1.2628323782625048
-15.912448650288912,15.407086707095097,0.3519065211952251
4.470943612424048,18.518594846324675,1.0240959778070757
-14.676693947033419,-16.52363779958712,1.1838592592989665
12.678413686969272,-8.382067584385545,0.553780940604095
16.505221382002333,9.365184786572812,0.7330640088146644
-5.08345429895984,3.2162569524410785,1.5212139425880165
0.5778715280224453,2.9150201381505134,0.6098076117550625
5.431143349387007,-8.935491611740876,0.6784339789192204
3.722772692860488,2.0605064807984874,1.2511215007108658
-8.045626140713065,12.178803660789747,1.0680197943464462
6.468863324326186,11.58413115901569,1.029936678978306
-7.551532580489786,1.8734342663028336,0.5007314156451202
-6.162412765873242,2.7984000193672998,1.2225565770270999
6.667229003572071,-13.256433193869533,1.0693658790792573
-13.665596034105194,11.071968460489721,0.978777114132263
-0.8626948985687299,-2.8696977957349574,0.38516221204573664
-12.41055247785351,-1.632246729700583,0.9986098810671128
2.8608901100502067,-18.246699769152922,1.437186095830573
1.6321230346327056,-0.3955912666684114,1.239867007313347
-16.690046656606793,-12.200870365983153,0.792176517811369
-6.150451955911404,4.31852404031682,0.9763005861441381
-3.882398010788741,-4.541872558616653,1.3453321987298865
6.054702290404244,15.566672482809352,0.5840210124864458
11.004912602806172,0.0709972248968107,0.5678924089074895
-12.6029314182255,7.271020669498988,0.9158179913166958
-17.24453779437877,-10.312929934444028,0.7728235500545967
-7.4690041423067335,-9.850168868107275,1.5063011150586678
4.720014833066635,-0.41649717063327074,0.9578798587072886
-1.9890537679707592,13.749215079887698,0.6655957049886111
13.314947725181348,2.0977615309363493,1.0011491885200192
-6.203577190694446,-0.848389510170982,0.7341707158844942
10.492962369534858,16.68957562482324,1.242437686068097
14.386628214170457,-16.461751340208753,0.7620067599107052
16.982269175883914,-2.6893746334401456,0.5893776476742625
11.756407664730041,-9.729447961512271,0.630385463731561
-5.285151169441175,-0.749248715782084,0.40517055823780507
-0.8608199740085531,18.28607160229565,1.147308957790739
0.2485374899856012,-15.52478265442792,0.7384899652397381
19.038695157288522,-2.390574684228284,1.0201928040971218
-4.632011324374812,5.5117309956761815,0.8689414364930078
-2.725487931446029,-4.7477949483938975,1.5673681891215865
6.818066856589482,0.38229333186333037,0.869491145693691
-11.308268416092746,-19.342848224820536,0.8075631886070784
-6.36394086853112,6.563422004148176,0.3598210513955149
4.456469768560428,-16.714534868410226,0.23732793154231474
-16.64813027311613,-1.6309826548230788,0.28302562231576434
10.397272760895216,-8.243336209736407,0.6790209726406138
-11.755652704390078,-6.218912091281892,0.8365302960659339
-15.610778329960349,10.91302594890372,0.5000649290153207
6.69762609814758,-11.604477182559636,0.4045362334998669
15.443210993492144,-4.337826181996981,0.8672603050166781
-5.063618796507626,-14.494807353157867,1.4870495030848836
10.097115563014661,-16.257987286620153,1.1543071590837248
11.204665673694251,-1.4027889970817995,1.600729976371223
-8.589008094995991,-0.5086067825214684,0.8412109470941638
-16.78299530423049,-15.228194820523866,1.1365207434670557
9.828287935903933,-12.588628925839117,0.5106336111327662
17.74251140739706,-1.3882314791761594,1.0014909712610225
-9.945415984274891,-3.5767461504676135,1.447779997086823
12.94114928908131,-15.20314461808535,0.8813736791379613
-5.3685705661353555,3.78395111559081,1.0140552561804437
9.685331934583218,-5.536491938642856,1.0397546683282466
-4.282405670877697,9.585789885708213,0.9764971812830581
14.765984567773792,-17.56528967391896,0.8158877612423779
-13.326354383217147,0.19718382498923148,0.551549252094949
16.665960646541414,-1.9652358514908386,0.5725310244652431
-11.457809791884275,-3.064838116690545,0.9517263751186554
-19.28993556523252,5.135468870821434,0.583777170198542
-15.28231317051167,-5.399698248842316,0.6760952962053473
-4.369181427968725,14.4348866805243,0.5724115403300493
3.257677526468015,15.793847468469707,0.8835809153331724
8.152210607661555,-14.153288656495914,1.4884328484127631
10.730249087790611,18.69251581390145,0.8327952364491118
5.0251770409652465,9.7963000432566,1.3231432440060615
-7.879702411612701,12.238616648359603,1.1260567208945484
5.40598231884184,-12.958731241131382,1.2532056012240813
19.721733143134678,-8.270736399591518,0.46347363249404455
-17.54320004986477,14.133648247943377,0.7341556095737238
3.9337680051467387,-13.06832291017544,1.1997722127947228
5.716353221483633,5.211056868842682,0.4410556576764272
17.58715787528817,6.300720704338474,1.0371036710797619
-19.42543747662257,2.5420970902628213,0.63389599677353
19.760040455029994,19.891105844960137,0.9466579331974795
-14.340065912120203,-12.51924336041801,0.5291986557118344
15.20604119995565,9.122045891969734,0.9904000026345737
-16.3656865363375,-4.560314334037127,0.988609219684896
-16.386732380305897,14.119415484193162,0.6314185985414579
15.738684144678452,12.873703734536193,1.3880927230122464
13.847337312426454,-13.161230956611835,1.1711485521903242
-3.1486553117655482,14.062078400749499,0.5380065303087606
14.850080624867076,-2.0054292857599556,0.989647613241963
14.885847677344096,10.311291441511877,0.6582400721259251
-5.549697684972944,-9.367171479926277,0.38578083404331914
-19.14955021852593,3.630922750168576,0.8013476765144667
15.355015362540371,8.72756353457877,0.7683024577393619
8.088481940981865,-2.563174390339679,1.0322593057376253
-9.390857862926856,1.8738782143884407,1.3363179304188162
-11.601877653555137,1.7929020360013226,0.5300277222914942
2.0818477622293408,-9.988829082052302,0.6607443783855113
-14.756529556697862,3.3554549963065483,0.24037371314408268
-5.747703390208535,15.298637646378879,1.1172101864984947
14.245870437349211,7.1081758313038,0.6053519257615793
5.0790606322415535,-13.909245924766488,1.1393179544650853
-8.157613522021343,-3.1327467295943023,1.8125601553469357
-10.22938800118566,-18.838549768660727,0.46359983306634595
-9.505585961716854,13.934051975438535,0.9614319714856668
-8.193758716101103,-18.695277151689158,0.48153494395569085
-8.800484197013567,7.834326067725804,0.7690188663496553
-7.314177399884198,-17.644995010636812,0.3662400020744996
14.790100189176961,6.376277729742178,0.33546846560239296
-17.847608203341917,-7.208565605593712,0.3675572728810381
1.6411723564740122,15.109655333585145,0.8574698943576969
-6.9039718053700305,-1.039090221663038,1.0662203425881103
19.128534390124386,2.1978081254148343,1.1736094890524125
10.096138601920043,-18.53563116714104,0.6785086347551346
-18.437384752836312,-9.251266963087437,0.43431589391015457
-17.758986510041698,-3.3712017263740854,0.9075944878038362
-19.832674953620337,7.722620685111284,0.8949694523044811
-15.81675165223658,3.172125392780867,0.41668164076416947
18.701380018174696,10.157549159423084,1.0226183375596292
16.59090518263875,12.482237263331612,1.2997530813412996
12.740052377277088,9.133510467876178,1.1269510233801154
6.265805826143328,-1.7071886790946635,1.0106236394211074
-9.243152101509931,18.61515302407598,0.5181045901513179
-13.798525464505808,7.820170234061408,0.9187385905018359
6.246341931630607,-4.699598023853593,0.7605034232327761
-17.73842637584319,-0.7618961854046802,0.24951547494073326
-10.691820890109103,-3.037985108159468,1.1252680386462757
-9.99887607513859,-17.350275525529746,0.70847160543435
5.133602663938003,17.908726051708577,0.5664866157979436
15.959536716144605,-13.279635366209668,0.5592052671572232
-0.7570694703127216,7.424346937746211,0.5048719035061202
-16.127509659137683,5.08737562820961,1.0007246483487058
15.524370649850127,-0.1490478747696926,0.18156397063619956
0.1883860364934975,-14.655121745691225,0.7250813364548591
-12.009471600660886,17.47547841861516,0.13196233595204476
4.43111508825487,-11.838065271287466,0.35759308854066224
3.949154197116009,0.6172350800376663,0.5605370185900239
-2.375891601904698,17.317552631108548,1.0543822304586188
-10.625761255784457,7.222482711378312,0.4682586941046403
1.8663603833399662,3.301201090274578,1.3403800366166179
8.379376916036225,-3.444540735653451,0.9185083947021666
18.500533124715254,4.207741609840646,0.33417021759171217
-3.567708518540563,-7.045277495579111,0.8390113450425245
12.440116474751193,15.222321052516577,0.7451164352305378
-9.492386490436502,19.235294740483454,0.6152498053254993
-14.832306117330361,-15.907030961813486,0.629042560303793
18.82717471113577,-11.588850937055387,0.855906580225965
-13.17778888171266,19.197998918033953,0.7000031901454735
-8.86399163173957,5.715386058346677,0.46433926243305296
-16.86612158087525,7.81887736527154,0.7706031314641738
-17.6529922897248,-1.771520279346074,0.46102606368287574
-8.584863404806274,0.09600915502347362,1.1801579470998613
0.8250694330172728,0.2924405862095334,1.2165697330215137
-18.808381254461615,-1.720071902720317,0.6417524083942846
1.2471821918110209,8.87289684762182,0.4580470233990802
-8.503561082169186,14.300764670212054,0.6588350457524605
-19.993728700703535,-7.078992003266276,0.5594330414800819
14.845760679082971,7.284228438628524,0.5664485971130148
9.007986362079443,-14.299591990410491,1.3594360235296914
0.7240528350381403,-17.660985666549166,1.0800895609748942
5.929080572569205,-16.22858305704468,1.6466183157666632
8.957559020447135,3.7662439157036296,0.3888237459142646
9.633990198812185,-5.510383607663458,0.9987460149097298
-3.9331765115013404,-10.346859058966832,0.29454740332318247
7.2023381096221755,-10.760742048488346,0.25290383616902623
-5.898360227480621,6.557456086041938,0.48512907054824606
5.708504510213469,15.85892198121006,0.45425876394538506
-0.07781408808621748,-1.9541732632140594,0.609637948134233
14.835515780048446,-4.359607290275154,1.1392319701370366
3.0035467099634197,16.857720970944555,0.7612046861791792
14.995625569152978,18.831585790845097,0.75850410613446
17.944975128063874,-1.6688730664250286,0.9222278433946269
-7.279536559998503,16.963228799670674,0.6634349972134087
10.824610924623581,14.283024325169478,1.2292700307549245
19.018984975718453,14.078047175820238,0.5547337909116662
-15.308917281866918,-12.674384590640884,0.6153918185559886
-6.6075371844207496,-4.084074320094695,1.4922154000836108
5.681426301985653,-10.434998354799223,0.9035339442814572
-12.382719417621285,17.702816414452293,0.4635014300806651
3.323255570535938,6.693666819412311,0.7008444786775458
-6.33761724674148,-12.631725659611813,1.425887241386658
-7.987556407017973,-1.9971036778982345,0.9155960037671174
-11.354767653731992,19.65472870071887,1.0007746411510507
-19.40268033223081,-6.360624949574746,0.46232891955941324
19.9812508814991,13.265197310960417,0.5798720233775063
9.895724840914447,-19.051340078038677,0.9078947579869934
13.139316693522566,17.919364344535694,0.6996840930064069
9.585275226272323,-18.58905392681528,0.9096293864292752
-7.88576130953404,3.872729255961474,1.5391892722386815
-19.125159348476735,5.599037595899155,0.5664414390807823
-19.070379243229954,-13.774719816742156,0.9387056883074593
9.800370777100564,15.201579195981246,1.4059428189806678
-4.300630154419643,14.418380301034858,0.626451098681616
11.54160711796004,0.046459460433151634,0.3169528307092085
-13.428155739816363,19.69393943211103,0.6890539956722124
-0.42970356596408266,4.850665340803523,0.8563031985370619
-9.252332202351585,17.023722107799173,0.3454650259991005
-19.087816708071426,-6.193748121253009,0.5405935082743035
-17.164259614639683,-1.0736306620159937,0.26815806890958577
12.925837439288323,-18.396902355661958,1.1706605129913903
-6.8743794376878,-2.9014197479495465,1.2854796368596988
-16.158576636504314,-18.857162561596837,0.5729734020823685
9.275154486252465,-12.978092332345756,0.7642576250051673
6.825179569644398,11.140637084468288,1.007129393785566
18.964049855691982,4.761685811337031,0.587027175792371
-5.767947497593511,12.561875842778399,0.5069012222178966
14.028526156915191,14.350157389927297,0.22268176699065392
-19.138734006336136,-13.325692437686634,1.2843554498302625
8.606350953844792,-14.689415162441506,1.6169059222305069
17.9578120443024,7.418892172100584,1.347767619604212
18.247335539219385,-13.890293950686239,0.6813860121604169
-11.927274006513091,17.961793326094323,0.3853705047767612
6.14417543832775,-7.458090537603471,0.6376962206639166
-4.660685328838024,-1.5303530416246147,0.2708320231849373
16.916204186620554,-5.318906392502347,1.123960095261831
15.270274215114704,-7.75155829108801,1.1418730970320075
-8.587996652767691,8.664129389795416,0.7099590765315398
6.839280014714731,8.675759614324523,0.7310731248666287
16.810099043935757,-17.126733964652455,1.316216031001853
-15.724344698119857,18.617908778455586,0.344246822044758
19.4066011553182,5.313013788017457,0.955474537286161
18.95499083327983,14.144163976415761,0.5653546263251256
-17.71663528029944,19.26514865037261,0.7639696812238669
7.473180823666567,-18.45100320142841,0.8125244898496456
-19.332577360718947,-3.326871507948791,0.9067059392856808
9.790179738292565,-10.97940353074061,0.6405043762120621
8.827816329163888,-9.21936999831004,0.969616527653033
9.311286356184858,6.878773596815847,1.0616842849140375
18.968892003898553,16.256844907014838,0.6579585193718248
-8.578334109443148,5.531282028399836,0.5983683417432969
17.93240644735978,5.164903694535322,0.8345420442201812
-13.608562853778272,-10.801753668949052,0.9293534174357537
-9.669755335475587,4.508549032299069,0.8643157755113833
17.734434335744538,12.89926413075645,1.2405540616887551
-7.466740977431584,16.833576215691913,0.8011338470905465
3.248423734209986,-8.316586679562047,0.7761395309048088
-8.57553339304511,-2.4826285357342037,1.0500294910676675
0.6504081692200074,-8.06048497306831,1.9852498515800643
2.614530541829101,-3.8200094997564413,0.40804065023516545
7.149351229914345,2.3595561130837055,0.9044514800993134
15.322759629415728,19.666660085435097,0.717697230535882
5.59754995637374,19.899545375164266,1.616050351909843
-10.089512869718945,5.265482438156962,0.46910889921163484
-14.110999461551113,-0.9015881012949478,0.7813769395541383
3.406347585397903,18.88595853155128,1.1430636865814474
1.706523371631505,10.346734852268472,0.6034212162078564
2.178547618666986,-8.339721558117517,0.6174845930378714
-7.909704583121684,-16.298188420782967,0.5582296793998399
-10.318722863634742,-12.095964876181977,0.5647936283479449
4.517513436765377,13.205815027830695,1.0216905476214182
-8.332357000003308,-1.4785849829729756,0.9788024913605067
17.54753192367116,-0.2867553955626825,1.101196846239268
-15.36536161655819,-3.191883275502626,0.4384253698152567
4.309849253837292,14.733367349210738,0.9941337818627373
0.5219042168448524,-5.007846666688414,1.0800441610307343
5.762949486956863,9.667718060323963,0.7737119360687464
4.264033187428538,1.5837119104922763,1.0180066266846297
-4.995161821178421,5.268223478110528,0.6568134989866282
-11.321152785198496,7.976464192790079,0.5906700341091238
9.938979928453154,18.566873116127056,0.7197414348920586
-18.4417283645396,5.2123617637116695,0.5482154757945935
-1.9427295722454438,-0.011624988957269267,0.3233453692031028
16.62233840560792,0.573822504469959,1.2445922110355925
-19.420845621522883,1.259023505875085,0.41644594972333865
-0.909348708562927,2.209128212001371,0.1714428198593938
3.3424273418899233,-4.853229780902115,0.4472114160777864
-6.589160271370771,-10.524848669491158,1.2142097590143008
-13.775887494050512,15.864175928318787,0.9628466503371026
12.331278782261947,16.206170561260905,1.0309368275816204
-6.0775359958942055,11.632460859365636,0.4035045820291605
8.786782285974247,2.70946964668191,0.6224133926329659
1.8273930092119919,-15.094741745763889,0.9540354287150185
-2.5320773585990786,9.431911832565504,0.9585995506314592
-9.593219981321885,4.02160786355671,1.1768794189095384
8.90916797746958,12.29224049726632,1.0690013565069751
-9.808128489446627,4.991209283905892,0.799582621328505
15.523365226344858,-5.8112730649449205,0.7558747219460579
18.762408662021393,1.820192811198634,0.955684866770147
-15.319282659306834,-7.982029410256018,0.4985122500536243
18.654881259834184,0.03268541727044294,0.30016125782666636
15.769226272900013,-2.523508634877757,0.348682708494548
-13.322391842303936,10.740385212626986,0.8964658349903548
-6.001619745089538,-5.7785680115920925,0.8518788685966002
3.622155221950379,2.2169360370044053,1.3275756391656384
-7.221703165877882,-11.841085574818564,1.5562646613126008
-7.157301060085972,-19.851750384966962,0.407607339491998
0.35252876980346315,11.600079572656906,0.8616121022521156
-2.2410525662325043,10.491736859012974,0.6894479349082967
4.460354387892004,10.964372573329584,1.6644093753092304
-5.958807550837353,14.4139389649147,1.0838774071801687
10.577372267495498,13.758845360012174,1.1573446115018124
-11.71998469810097,-9.921453840826233,0.6450722203626208
17.718952561007633,-7.90067459580008,0.47995446958914784
5.788635260345444,9.213678712922771,0.6975501423499082
12.993733256950726,5.7786781041564765,0.8230921632782103
1.9813432600713732,-14.337739567931242,1.0042904442185
-4.632937389373058,-17.556271723139943,1.3456131221311003
-2.0253116515625464,-18.90241630142293,0.8195023759859655
2.250145602157147,-12.15081356972528,0.5426428684376496
5.171091131419836,-4.544538975161018,0.8635679982207929
4.320862748397303,13.376868488623629,1.3414650996766968
5.644056905315267,-13.485367312887945,1.2957970467877422
3.9716988681677776,11.01029504853259,1.5724375759500258
18.774995389301445,-11.524494676444839,0.8751749608159431
11.330933628385424,17.64500078122301,0.8950758419301865
0.27584067306559845,4.2682553605239875,0.5517611897906268
8.52033327629719,-1.4758169991954198,1.6183436807227187
15.887670362377271,5.515440147975706,0.8451045645520686
-5.986408487781137,10.974122649046318,0.48259370396232804
-17.07102657216229,1.4075008414447652,0.31645215766560686
11.556825348357957,-5.943485845181385,1.2289498789894924
14.055490382992012,-15.054892203251447,0.6702146648994265
3.7815973262429416,-15.924279788859739,0.7213338068621112
9.106438043932108,5.054073749504269,0.48656371117233443
5.1888784885093315,10.232819291987283,1.2805123124262614
-2.1692834260581115,-14.67093476678787,0.3231740740305647
-10.2673351194347,2.662154035627399,1.0357596593920861
19.80396781635963,-7.560284642693077,0.6768250778195942
8.475099063942217,-3.0515295520531147,0.7796967382729465
3.759402848811966,2.5390929684583057,1.3641372182324638
18.026632310843297,16.708549210459182,0.7404208604198882
15.188016319365957,-9.231147297999009,1.1709773904284444
13.019226583283306,-6.191865600185306,1.3228346151409949
-12.24144702653144,18.456049533062938,0.729498512952724
3.687591216329487,6.269706484724896,0.9223440442856291
8.630047404846778,-10.056208809951922,0.975468468212512
0.616920896120714,7.329432066567975,0.7358677632686805
13.694147009410138,6.429037470158576,0.3639195974543382
-6.883990709551933,12.418528718399699,0.4450808665955219
3.6059683498027724,13.072177933163857,1.1646532214583738
16.10138141976158,-1.2889162478036909,0.4192236962560051
-14.39609489142688,-11.419671660154073,1.1368219407027693
-9.363524644693078,-2.9258670306913537,1.2734663144312428
-7.723025085588148,-5.550368592773932,1.0125547273389914
-9.113020839046367,-15.142310972043989,1.227220421035071
13.164173285296627,8.965755095700612,1.1205829974154111
-15.265751420404886,6.487776151073213,0.9463204664065477
-11.614735107598499,-18.087549653141206,0.6299985125904363
17.79298211919177,-6.652142566295126,1.1461398934098015
-16.390767791440194,-14.539099804400358,0.8352275484699021
-9.426085028171581,0.8003418397712778,1.0992440527053557
-4.8706838844681055,19.491932875135596,0.53871782232591
-7.74355165018099,12.326972971614282,1.1028950944761384
-12.529584665307292,11.474248328033163,0.5518442227724978
7.4569530236074435,1.1347422397074638,0.32961035766837055
14.678176280559555,-2.056375033338181,1.0637840835832835
-16.70558212815216,10.648209496904869,0.7662732913430398
8.389396236604497,-0.7167285878115877,1.7124448740549176
-17.09295410885481,-9.467162904714623,0.7729525886694536
-8.625641473369994,7.360361989809114,0.6669445628014596
9.335867272293818,5.573771919386282,0.33922916593203645
-13.425676518445995,-17.239685645961636,0.8243467288270179
0.9692695078448708,4.4965918935164915,0.6927609940921613
-13.521232542973301,-6.0170673231205285,1.0925144829893505
-19.48306249766461,8.61016773309439,0.8424395586718585
13.109360564371919,5.953656360157787,0.7862269962609794
-15.378253952248828,-6.002039097543159,0.35030360596276805
18.330352449481474,16.819334452850242,0.8086148243153146
15.233100442099492,-1.1389431819119693,0.7580174291680798
15.966045124883848,-10.664936113403648,1.1137526544653351
-16.394754533822763,-15.796818508494251,0.7060747491316907
17.5273348845785,10.36072411931952,0.9084642519152514
8.228482322495818,1.287896365421961,0.7765932787995491
-8.216951222951536,18.342714680055202,0.5029588630280177
16.94674001553618,12.720171516427364,1.3146704242950604
6.166568446773649,12.970171951598964,0.7896997390561564
-13.850483078600412,17.968202239261615,0.6570254429796313
-4.2810995981788444,14.08928900340836,0.3889530440314397
-1.960854215777669,-17.881388569659308,0.5324165470033341
11.457911315495263,-3.991218715827163,0.7921846554496206
17.49763519451929,-6.7548754613246675,1.042187304754252
-3.4969138022657162,-12.949573502062716,0.7619456458915292
-10.07107924366981,-5.11087884760801,1.0554574658317168
-6.402784435791453,10.769600344798896,0.21883508573090438
-11.375049659616238,7.037426022474218,0.20099700636308787
-19.299644908966634,3.957394303237596,0.4755475091474814
14.369617375227989,11.288591572364346,0.3725146759446477
6.214653003816366,9.882332273653702,0.7163054542724443
-16.365388312661114,8.299768707738664,0.7738440839244246
5.448947956656788,9.912619912962128,1.0154301150542815
3.787324289580134,-3.823068974535598,0.5244499038013852
-17.14527988167703,-12.274688290136586,1.1585590083409216
15.129506162819524,-6.147232331133132,0.5720781546276484
18.813001267870533,-2.8717267846709085,0.7981042280743401
-12.870749659157052,19.953927662231898,0.7101791196155951
0.7776554048999813,13.024707946486572,1.2740804752879915
11.74514748975718,-16.924682862806144,0.41126226812107464
-6.854499944545044,1.3366894528087414,0.8655698498795003
5.63644479512633,4.118367637352911,0.6372749286511257
-11.824051665813013,17.22586469651415,0.43490092516581824
5.56087021276273,3.2244090317000307,0.6432101055641463
-10.91669505808297,5.846077740065919,0.5361531436198689
16.81653579988732,4.381230208449345,0.9522877601533746
0.48338443839774214,2.8803480451977066,0.8171491778117225
4.35461271112603,-7.471073435377967,0.969903932334585
-16.146642548489353,-16.492359915643124,0.286790114567688
-9.329427230435332,-17.892723618872466,0.22668961402528318
-16.928999120521915,5.824868407309971,0.8489044890738315
-14.67293479744808,-11.975749017450084,0.7862107866780897
-19.235785307059253,17.01131337330761,0.5081126399945962
-9.905137300408228,0.5726480687945568,1.0293005545694356
3.550195718169732,15.262463220586476,1.0397980852233595
-13.895645795665867,19.716502451768548,0.7122411298118282
2.9105701280538874,19.023146494532547,1.282908233533683
-4.818200650848802,9.706368055504111,0.9323744756600847
-5.148267343337341,-7.907750104666501,0.2788435808198108
-12.261971148456094,0.03560003479097418,0.8025421153070802
11.853851307139024,8.49656609590459,1.3110138769708066
-18.328596819316218,-6.316327076076531,0.7011182617361317
-5.7701709827686685,-7.20214271868803,0.687165607261706
0.9462488801489464,-9.038524472272869,1.6963229264276496
17.69287510490794,-2.919308666604632,0.5510021848367769
5.997042648610083,9.168168399314347,0.5473965835800167
-17.112163485521496,-6.7429903539834015,0.3741867219447082
-10.830277505685665,4.057308467493751,0.7873379973840865
8.771164061000118,-17.498555219013674,1.3281795461600785
11.073553529507436,-1.9686279279835581,1.8335349844975182
-0.12482020966647056,14.569301991021149,0.8224577307987453
-12.855247478409817,-11.82916987211641,1.0114871532782237
-7.730459613486378,8.574014851881682,0.5063995849898296
-14.836312657519901,14.965854295967354,0.7007843036960755
2.3235532476492047,14.66279498341499,0.5091211245847737
-0.2132724271308959,-11.119829261458968,0.6101567788114348
-0.05640788389451146,13.108217967874069,0.8860198478458252
13.155949330212273,11.863296151288118,0.7321308380789334
-18.26770659551635,12.021284105465845,1.0471221906522563
-10.457811673243302,9.773061813755998,0.5443321739951833
6.617325580346236,-1.4516403784524812,0.5110758963868338
5.164629814503488,16.315350583965163,0.5295506865838702
-10.476502012015366,10.611672296882553,0.3691496711495065
-14.454730530098328,-1.314985151718492,0.7744166971268551
-2.1338149298260767,0.541714982122727,0.31690547705426325
15.328564524709236,-9.702026983241776,1.2380392572964567
14.25386871006036,2.374453179572839,1.3538645123250597
-15.293262940099503,-19.1059422703314,0.4646700553512029
-8.331119812081354,17.015093229987606,0.43770717030404277
8.116717524043182,15.658142404617038,0.5642236698961928
-13.85731505498008,2.275574910010416,0.48110872359393697
6.645851728312287,4.668903780909389,0.5720377073966395
-19.480940871276946,-6.656386983409215,0.46550475483566867
-10.99167814615516,2.6677891810477483,0.8280100368070876
7.8015438226209,-19.46242735742098,0.3698902920712234
-5.985887432283427,17.437641886635078,0.3480671073324026
-18.14803904886407,-13.540075801571398,1.2235948297219958
-5.200316108240536,-6.6401268862980665,0.49498472438042634
14.54794499345028,11.596123237021349,0.47910923139996486
-12.092811912137918,15.171068513770834,0.5882440445984002
12.423028984058995,-0.6868923374596534,1.0637561871812966
1.4835942830458073,0.12786152058003708,1.037312776249421
-19.463957703069944,7.218494357464692,0.9134527759787088
1.2552750851429693,16.237977685458375,0.6473705860006848
15.51553427664846,-18.51846332535199,0.46333610982352624
18.048762818532225,-15.599321822229557,0.5087517584483652
10.98049972830783,19.887789054730327,0.9996172787653946
-18.156654727210206,13.529204864554444,0.6739310214823651
-0.7835839795305297,14.125117973437625,0.8516384804002365
6.705907344880494,-19.221231248990115,0.6709338615257832
4.7804797535901145,-17.063673277335432,0.2861153981287881
-13.826949251985067,4.975960028371041,0.681331098710284
7.608762449634074,2.7485929940284706,0.793881715864233
-8.680624907921013,-2.095542399221838,0.9611090076640643
8.030843999272715,1.4985248096355477,0.618952437813132
-7.859698890443871,-6.955411523115558,0.9850965132279247
-3.3866475287377185,18.33943152224753,1.0064629533828717
-14.446456472251196,-2.362136367933253,0.3918070139640443
15.049001333628269,-18.86821814576158,1.1554966315575703
-5.4361162120977635,-5.871112191777543,0.7404069151340309
15.90658492691054,-13.64253655191002,0.9945449810394839
-5.549838187455677,-7.654280818656002,0.5489393183254468
-8.573062449882833,8.15868122741664,0.7442004950348622
4.873173649549194,-11.70103528638319,0.4060560128770006
15.01559189183019,-9.69022593350223,1.242784867182009
-14.01666900856636,-3.8181293790097115,0.49982907426488327
9.782507638724589,-5.497417566918452,0.9418469929518363
2.8150556286391293,4.977621657523862,0.7880719596045697
-6.269324665793787,-10.915730218881293,1.1999258672826174
14.196462551535596,-3.477258634198698,0.7399596708602579
-8.974397759878187,18.48181465913376,0.6246954099025827
9.831114333227383,-15.787832175507116,1.205536893719165
-14.400303666405847,-19.905550986330255,1.2618391821217558
-7.626516348378093,1.6445634363544315,0.7904239510789998
12.350926278444035,13.329384839136651,0.7882858955188315
3.037454859980784,18.001977911897313,0.5769435954588357
9.1575885992394,3.8309754882591243,0.5353339682245041
-8.788666416531914,10.281979936458846,0.8143454315903811
4.27455388482073,16.283015959416012,0.6711718404018553
7.063960055188897,0.7856043280623162,0.6514506561799966
-14.649079744043316,-14.09886682806414,0.39764057523299695
3.16956996772506,11.650561602219739,1.4779966732679266
17.911329562631913,-1.3439147756736176,0.8594696902412859
16.287422680802756,11.01025510739802,0.8490945648517162
5.546142028563608,2.065574175029674,0.769036781124483
1.3594102402563522,16.248903447359098,0.5687894116466506
-18.110405605635588,14.130043562656553,0.532368810740336
3.00971041780209,-6.252677787191114,0.668264529730052
-11.826987604692633,-7.528860734533476,0.2662953493066425
-2.0709566780223554,-16.783615932914046,0.75579204309448
-1.700033186086376,7.972473698229287,0.9295518134797681
2.019592557701735,8.230898841513131,0.5728094513589391
-2.8921101670458285,6.940002457865859,0.7364789800906327
-6.0131714260973155,3.970024274861249,0.9727026476672225
5.928100918124496,17.750619468059824,0.6922748153548584
15.574223847548694,9.343941485629092,0.8711648933230599
-3.3901570038081914,18.33220043289279,0.9615123705865413
6.802115106888259,-15.323558782049474,1.7692175758341053
9.40596089953224,12.485346687704336,1.0704624148704622
19.855158468790364,8.172761266594026,1.0700222437295683
2.8398924671122856,12.35236522928686,1.1991179834526908
-3.3061959539369745,-16.734195888852007,1.0163099853880195
-8.711070649649614,-16.012704698129888,0.6085192621086698
-15.102849173527009,-15.69299114884477,0.6057574101758362
-16.789519891164673,17.87558467220267,0.5647616983252478
8.346311438667165,4.962785487535157,0.6605497945214466
9.428582095978225,3.522547417768571,0.6980325223879
5.934009601181582,-9.201825060408257,0.8221482515224007
-10.90962402939168,0.7886922681004904,0.7396612886945332
-13.677057163176363,3.926621536298182,0.672671680066566
-8.47593940316058,-15.694955012543787,0.7917969064098499
-18.013975889059996,-9.327817257436442,0.41519754194783665
7.674401488546316,-12.521424736262642,0.9514621482010317
0.8923053677687598,2.6175271543748053,0.8498763997364533
2.464352050419251,1.3490291703274764,0.48953313137315685
15.928552272312764,-19.606762963446975,0.6906887740160833
-8.3633089511406,-17.71259312695929,0.6033209627944998
9.645084554935849,-18.974687039773357,0.6589214345375773
10.978857366430628,-18.35979702311758,0.1967645924205296
8.037320784479135,-6.679497684139131,0.5634830245482239
-16.373203635285467,-4.837830992396611,0.900191143225826
-11.045110003101751,-5.783231300454403,0.6716107070821642
-13.070045196910796,-13.898015397836506,0.12805389454470176
6.562984481901552,9.365915932799407,0.7139398568160887
13.693004140400696,19.569075750036234,1.209646736711239
-5.91664289119738,-15.221158534329295,1.0263514526408748
13.69237068136026,9.013601039721948,0.8467425193233966
-10.093179909545524,19.45766004481255,0.6699991047110231
4.051312212873075,11.74080604696011,1.4296762047295786
-1.4778043455045093,-5.613554821214063,1.6210558619752025
8.399617188992451,-13.09421289153443,1.2234958092692299
5.374891289226412,6.405546175397344,0.7410686249144687
-14.398259910218641,-0.6114956132770821,0.7684660907328908
-3.608166569719323,16.461722143211162,0.7851873004542813
15.275618032808268,5.073368072717443,1.3395060709076483
-2.2060619180207333,-7.411298714827495,1.1268635136539242
13.503063443500587,19.87704840868483,1.1618090843430882
-8.116316546645713,11.916234724750197,1.0291118821658378
5.6357505961868135,-6.088022980360677,0.38851889690515595
-6.243718763881962,3.0131362824299828,1.1830828958772994
18.49308342129339,17.82906946853494,0.8577101448905939
11.177796296621331,-15.768267525520177,0.7703299935544303
17.71635348415691,-5.262889309676604,1.1179297626686602
5.105541556550488,11.35935921653212,1.2541474299262703
10.564351447217351,18.25088981246403,0.6666625457500172
-13.53590812135733,-15.2349597448462,0.506101712176397
-13.945978819201148,-13.31532885111461,0.5026706029075968
-6.437287951365489,5.272808887599755,1.015984897082252
-2.083057874541435,-8.224396427947514,1.0968438936473321
7.191401547842979,18.081950024520296,0.6731382874508733
-11.102588819267595,-12.707836751710504,0.7629009842855622
-14.129845866993715,-15.999438946068224,0.5834359063332198
-19.281891523705266,-5.278580831109174,0.6181778667446122
-14.267109466135883,8.660109098137646,0.9994304694992348
-16.44141702495513,0.36990597243799783,0.16187790149954487
-4.052668902037722,-2.0611527470544644,0.2719903610246927
2.8366687440795886,16.567794764326173,0.7026312058809421
13.979473428109507,-4.380895250810051,1.243649751946249
-13.244778959114747,-0.753794120098199,0.7004761276198276
3.7521767615434527,5.227089818458129,0.27046110076488794
16.334513387314345,-16.68985188826118,1.3469542266712673
-7.57606689314445,-7.040300236339823,1.2680955476301004
11.90930315907272,-16.88506761324115,0.5089631024110309
-19.617414905741363,-4.972514256837455,0.30644964121101176
2.437737342821084,1.2759660899557872,0.4400925583707733
-9.336780771027238,-9.724331230842553,0.5803170489823365
-1.2519760476915636,-4.73934868474538,1.6334824733134543
-1.0969016167516763,-14.526775996083563,0.1361035737132611
9.724559916354501,11.310028872830486,1.52163771774222
19.941827750204617,12.571700641710429,0.3746508443422191
0.6226471213233218,11.989350923209866,0.9370102900542946
9.844650374550746,-8.720958383330238,0.6519442722105658
15.220999399100343,15.454081969620745,0.5985226747721926
2.664592665686559,-14.548167014947161,0.9947027924306373
17.43442401805075,4.475807971025766,0.7212142738385164
18.856858961391616,1.43881122830566,1.0125175400211763
2.2393098007583454,-15.967797458070265,1.132879840858217
-13.708461701226469,-2.8289397985444538,0.30316226916833117
-6.432496568747403,18.00179687094014,0.2746086638582212
17.848073232329547,-16.946226232389463,0.7665468997663738
-1.1408897105727007,1.2878103002710262,0.3604206694003887
-7.6117681726193265,16.823509126523597,0.8000690889168496
-2.156748313114907,19.21499432144158,0.8851848964274255
-9.197107073695951,7.265874391771234,0.6015677399754792
-15.121928016612136,6.47580062382794,0.674720914296424
19.659491848513042,1.6622388696008095,1.219439153617255
-4.046997668223128,11.548665935354219,0.4120652427424479
17.098758507938086,2.256151509128536,0.8291493389127469
15.617800082215709,9.510612881883617,0.8866966119106781
-16.058776023889564,-3.9516987533605175,0.7475255510477147
6.979596805467029,-1.7372530987244446,0.5020375839396317
10.999269214511905,18.211605804088876,0.6838561007048455
5.093610943089452,12.720647139571945,1.381408556484043
-11.226994692732607,10.215203584041891,0.31598725118376425
8.044239923201125,8.593625581816585,0.8242519296263683
18.891509083930124,-8.852085082531541,0.2950258445440677
-3.959840660233578,-7.2021129443864105,0.9739569348891501
1.757552457221756,-8.662437572025441,0.931813026388554
-16.230802507146468,-9.855900635991492,1.0101262947150154
1.4420006406348342,-5.438114288545673,1.371282433751049
10.05659950226676,-1.4906754327469898,0.9459365343458821
7.137313539942962,3.304645037122164,0.7684098224036549
-16.109635483222633,19.405234967762624,0.8840639758767465
7.369254608541723,0.1424839815996215,0.9615604923941377
-12.000773883264015,-11.656543500414035,0.6872984442716701
-10.988488521471321,5.437609038369665,0.5101018072167246
8.13650632381757,0.22512053052377468,1.3187836235837027
13.534165733932156,14.999139781418087,0.43457556108378415
-4.684797057592846,15.422654979396548,0.9325966555964675
-11.762378390262711,-7.721874470329064,0.38840156948884047
-13.072634097117533,16.37935509898029,0.8090198520138209
-3.435736908482596,-13.320993720482047,0.7876356397665031
19.24839384864797,-12.404948787416515,0.6207303199609114
5.695401770458336,-3.908102611119123,0.9259065444816615
-18.667653989474072,14.352939045060168,0.619664891353025
-10.168008953947032,-6.189935824639893,0.32458331865957313
-4.895445700348899,7.578483766456273,0.6640253305515113
14.462344510975697,-15.836236097224901,0.37763530912074494
-13.26789799979748,-17.068126329514037,0.8721539209733883
13.962061578115474,4.032897516331339,1.166314075069803
-3.396982888612232,-12.495094658403843,0.9549509840669715
0.4757114559258966,10.921401720886045,0.6868629623202933
14.168626454157575,-13.208641792128116,1.1763823760046108
4.9089049124401605,-7.430027146742827,0.9816111825523087
-4.637129555011912,-5.53464206193626,0.6930098125716098
-1.125461963792457,-11.691137096149188,0.4135379610886963
13.3124423988344,-15.16130905913534,0.8252870970279789
10.724980948930373,-18.55039094130931,0.3777405335619112
9.553106653629634,-11.541885847581721,0.344122407384219
19.51686739258588,-8.492775633125941,0.5708917502915872
12.799760063053327,7.3643464273886785,0.9274133386786367
10.065556250197176,-14.724911382904601,1.1887316357140916
-19.481861016813554,-9.824915699986727,0.7537213164054255
14.2692492722772,6.635770894417895,0.29346250945438423
-4.643604563531923,-15.561678693291817,0.5699610453987826
10.197207829492427,15.318461127396844,1.350851883621292
-11.254620531522024,-1.2063581623773345,0.5945877523251397
-13.409645207142141,4.992947551757489,0.7329511659499441
5.871019344991662,2.6306900515013467,0.728220470369604
11.40637226892277,-18.76823140682211,0.41528042640621793
8.939758967580175,-11.481608348188587,0.3842121119118564
-1.6929886086384585,-10.554982103384486,0.9078714480720103
-12.08429856899308,-0.3191195599781871,0.7006406988119717
-12.053276036390406,-16.425434246049964,0.8880968500585581
17.789950268560347,7.645927469983661,1.1884194426036616
9.978070015887191,3.911363316332661,0.6588750686101167
8.180967214348513,11.28880038213682,0.8428219487855837
6.027526586425658,-2.078128621186991,1.2904576210071836
-7.35106096371274,-0.6637318844271611,0.9407167353324685
3.3485741562759586,-14.489487922483386,1.0063299822170484
-8.067428359276603,-14.505927886373993,1.4220665105010961
4.451199092872663,0.31663518845490657,0.3504615602147609
-2.1615853031868753,10.792580642937146,0.8954804557192964
-9.31457906943805,18.96974406949969,0.6668165116033153
19.33073106515255,7.629340930102295,1.4263385473826307
-16.576781403396808,5.882099285184964,1.1064907377926032
-7.253001504664889,19.677415949898943,0.8162837545322449
-5.912039810342415,-11.229866438724194,1.0924381359555868
-12.989372029037195,-1.3022500441282823,0.7646009675154389
-0.6031312612623942,-17.817830464494307,0.8351657199347812
-13.74341357555795,-15.624725512454436,0.5998226993771092
-9.841717097159757,-0.5760068643511609,0.39401838584201143
4.585292326119625,-9.067559226947166,0.6349592401787376
-11.045082416917808,10.224540316433782,0.5135895851656253
12.121702361472103,-13.761103713876244,0.954967414871005
-17.539801428446356,9.565866978401097,1.0201899519695916
-5.382174198147105,-4.8190625364168085,1.120620369854501
-1.6221394628996322,0.32831258563129495,0.35899143422387414
11.751398268280454,-10.533305046376146,0.7838653481583208
-11.321080572853145,-4.040133926280852,0.9028558913405014
-10.377292381744741,-2.362530195349919,0.938146199221038
-8.917456216758502,-16.193460333857757,0.6015796807315604
11.92786425282316,-15.108863564335167,0.7857928200098994
-17.17830151413206,-0.5912449386577734,0.2028577745337244
6.227834285228845,-3.473597933323024,1.1332564428896406
-7.441157447471509,-16.25813453104467,0.37645161851553444
3.5707618948832156,-8.933653918280871,1.0977065583657182
16.15787859787244,19.37508659669117,0.5241431590254593
-18.478038090578824,-4.754113143104487,1.007207291748384
19.17921941168124,16.592965158508065,0.6281266766712812
17.87479795914978,12.205435892899516,1.3063512130327417
14.138015519583156,-7.000176328126244,0.7512742854448561
-10.537149776999456,5.0879056349123,0.5983064991688919
-18.232639642989437,11.650129536687686,1.2543421489517357
-8.634436441318943,2.962253723385423,1.1616950049253525
-12.5402898804407,-1.4996416513972655,0.856425572082223
-1.4777540485370508,-7.009496660362963,0.6444294858959754
-3.9649862295359775,2.8054588567717396,0.878770373218688
17.664569391125546,15.476254572861407,0.3688477759871818
-1.3453372148228517,-18.453151845804882,0.7280971017094457
2.795333185305676,-1.9050808312731675,0.7816734589092016
17.537083387500203,-13.178408552318386,0.6964763483862988
-13.35229591448147,14.664971466004133,0.4234136814439643
-7.607213750280536,9.962970888242918,0.6600641170790202
8.515004812611508,16.22993048716549,0.3471411129865978
-13.678550036827888,13.092309141337097,0.2854679129310112
-18.097938020365607,7.2111037261527,0.8836261969430248
-1.743179244357563,18.664281480420975,1.1325849681203664
9.262623862243831,4.454837290773593,0.5948239974358506
-0.5561665958136857,-19.276597048335304,1.3203929593236106
-10.758214316361872,-9.196202429376822,0.6857911840718957
4.225516976085217,18.1625961626926,0.7727886063244948
7.759092750601894,-19.627892367650794,0.4309066342532278
15.011957538660845,8.583604358772583,0.8791554533999344
-15.618612073881453,9.051491700810757,1.3060558281723016
-11.49293176979787,-11.302275820625823,0.8735027741689141
-7.373356841874248,11.98554606900986,0.7046272199803781
-4.021727037723117,-5.156549098565794,1.1112562546296327
2.192053832098729,11.459802900171802,1.1638362779644473
-12.15812778878293,-12.023784684600386,0.7592609998733839
8.537445571941905,7.880160209725293,0.9930337073474211
-12.820717239163532,-4.958813628568448,0.4814901397475027
-7.8661058425881905,-11.56256304071977,1.3263346716970867
-3.651218496871742,9.499205102011068,0.7718527564701998
7.060518625114071,11.686982592835161,1.0610825677564932
-9.106364558277686,-19.609783897327446,0.41204857218211616
-11.21160208259818,-13.059917028590139,0.6535689072473785
7.510734906574225,-11.904488197174722,0.5532304991397571
-19.21915816270541,-1.3133762175092478,0.43262933765870376
17.63569100081257,19.49673507557742,0.6406886229732038
-14.655866578606748,-6.0236364555478605,0.7607560840592685
5.202243203719998,-10.276101606521696,0.9529915391615515
15.350808082305633,-15.559226543388727,0.8365539297590119
6.951598348866472,-4.755905173277974,0.8084810432499638
12.649418757757893,6.898512244349888,0.7962579186503266
9.650816843190281,-14.280569249350993,1.3524695425287114
7.607592963257819,15.576243911865582,0.5572224828732688
-18.655878805799027,-7.906378863496236,0.7076505659921309
-15.733640957928925,1.929027369256957,0.11804803955994757
-18.026065293196595,-6.863285454083643,0.5277401346929169
-3.5394168361627436,3.1170454443237183,0.48794997276438157
-7.8328803605124975,-15.991583200850346,0.7928906732524957
-5.513847611446131,-3.5983580926300327,1.2734437613808138
-1.3717513227667375,0.3467735679769426,0.26650859633719254
-14.44821869650954,10.756855141776139,0.8870086004224531
-9.554058291722548,-5.461847287061431,0.9342756111722821
19.44889421306796,-19.38104955184354,0.44874930972385974
18.186740966757277,5.915030876606927,1.1322648510339652
13.736513386351412,7.387260225752193,0.9027511981697777
-3.532411847630634,6.488245673987073,0.7101627836659846
8.993431053946289,11.260657456441372,1.2506999546285638
4.561162940207623,14.05993092307839,0.9372897411942455
9.015058791098628,12.628091141757963,1.25863252999456
-5.552290187458887,18.924873378955688,0.45731183582810714
7.967247002437453,5.065042390494995,0.6213392715194722
-13.373666362553326,-10.83678454893862,0.9555314219362562
-3.386365694498444,-1.250283188240239,0.7712628722198993
10.038584338085386,1.9153895672870718,1.3062494455371565
7.997628310903224,-7.369759999055546,0.42468887465401645
-4.243149954544755,4.119870750449799,0.9569077219624313
15.995983516082688,2.7501938263963837,0.9225922270495172
4.653233104250518,-4.241483352493001,0.6817303232628454
12.907853216567212,-12.31185565045708,1.243508615098144
4.517543900060485,-7.534070035527151,0.821908172601533
11.808199339423084,-18.79667229193167,0.620298357313883
-18.680628687138245,-19.97055476581074,0.9920500756914101
-2.5259818633836915,11.79033920942361,0.651542412454384
-9.974342528572432,4.347197079864181,0.8772269160007534
12.758413399496177,-12.763890155928909,0.9229222780115907
0.25568863101053907,-11.040478867076736,0.390940406644392
-7.6179378028363445,-0.38006446095725366,1.0371130897279397
-12.994306994595934,14.784374034267515,0.5214886207254198
-17.685634465322696,-8.027361164832678,0.3827880099237974
8.838384273557978,-11.276446839365066,0.447456334540741
8.593575667661018,8.806287035031495,1.0231855589043126
-16.108073385832245,-8.056892656464886,0.5697915806369891
-8.7356748828892,-7.576099387180854,1.2585564162247793
-13.307898621700058,14.752929233182563,0.6869057896121452
-18.11340621570245,7.611800807548686,0.9035766330223317
-10.89469608782288,13.280317009608012,0.8671728828796225
-4.961885071710874,19.333453039007523,0.4609142086838351
19.252090425394634,-8.762706063673779,0.21841694333612685
11.325844117442436,0.719758592507521,0.6637999828662269
14.686420911694327,-0.1064249360799785,1.1892811101138014
-15.294294819599422,-11.327572699903566,1.1840407085284195
-14.698805969051847,9.432669620457006,1.2282706263250898
7.3947791939472864,13.445939473167769,0.839201784170113
17.514242338312343,3.2226678507518685,0.8211582061814855
4.215726839302867,13.442063818820287,1.220848812674446
-0.38187972110298674,-10.804332103158174,0.9739897695261172
4.912285795366728,5.216933537462669,0.6874373159913473
18.278505134863018,-3.9175568699722554,0.7254022794270948
-0.42149105815637355,19.13972762341419,1.3365900401951496
-8.687304395839138,-10.551958410368506,0.8919573048708831
-14.948143721949068,10.182305158273813,1.2913620377573913
-13.132434449415967,14.217910199497545,0.6657495132568387
17.675133144644988,5.371210497094427,0.888696709750149
-2.257888837467217,-19.939647564292798,1.3239700200383355
-5.06526616405111,-18.67664696367413,1.5224248368393485
-18.980529024248796,-11.677090440716658,1.147515367604934
-17.516713095626283,-11.42927936224579,0.9569340505711007
-1.60139808100487,10.462027030138078,1.125996456162191
-19.978296338085496,18.05585664887427,0.3782259281641258
-0.7084915161225283,-5.552854108465137,1.3146058834472667
-18.577757155897107,-6.167438492332646,0.7456187505923986
-11.987108168990353,-15.560055036429855,0.4883693016969253
10.663195987727796,17.65936871672325,0.7582596864118122
3.3245956501301386,2.9283515672021494,1.7198139466476523
-2.983127187340891,-9.107963698514006,0.47908983650854503
-4.399309468903185,15.276031152536689,0.9477812217303555
-2.8446984246481613,-1.3519624562260475,0.8461068527923414
-0.49665366776777375,-16.108598535126788,0.4670611656032038
-0.9934055057971989,-0.5932249910485652,0.4311430221457322
1.3698691163893457,11.21995283838325,0.7545217402929933
13.730602614865902,-4.139844389482651,1.1403748041483974
-8.916587190619003,19.536420513313814,0.6209745957011803
7.661846636989264,9.577135277938837,0.5230229846426162
-12.391420283868634,19.121192786721465,0.9741923246652021
0.8889326065547323,14.82239832802697,0.7898908989994532
8.210339672838494,-15.786209885313385,1.9301880820293886
-11.600382544513096,-14.3196760186414,0.2972195985154539
13.924370906251006,12.977124062396264,0.2529985631634752
0.9952413809417529,3.6011130712066333,0.7416802825299698
17.178730418139317,7.570138814597463,1.0049811106474782
-17.96962217184548,9.600538791619204,1.207118851935358
8.162159517993818,-10.068212492010629,1.1546829970690993
-11.339416366559005,-4.177847424900012,0.904540495193698
-16.673716408221004,18.458909040769612,0.687032174184189
-8.068058271079206,-18.934759551623443,0.3786046430913224
-5.566616713157494,6.863117620704976,0.6072017826139585
-13.422037430188416,-4.583454135056115,0.6263870740813767
-11.087172777594594,-8.75252254744153,0.5968912820897003
18.375312356226765,-8.001266293568726,0.5729071990315626
1.4202141709232023,-18.29658521582433,0.9357545080231363
4.352572548595418,18.502367319100273,0.8535535902223487
-6.605588263492805,-19.13857386696155,0.49215001207608117
11.219027503057283,15.432711197323322,1.1631459815547702
-4.927077537403019,0.6329934771912988,1.1207923004126117
-1.444261049441245,7.481127844182932,0.5563674919203537
19.35669741226907,18.565594159505224,0.880883748502143
-0.1931322921093681,-17.551422405044455,0.7823018849073358
12.769338405274581,-7.312878462895863,0.42549501729826833
-11.171068752750056,0.15493835577976967,0.6332205507406544
6.08468610536783,-3.463576613466838,0.9892251461653448
15.824809917985597,1.625020927905787,0.9487154120818196
-13.891368764528327,0.6163572986847079,0.39949988282426774
-6.441914514137462,9.382619015361698,0.2969592257021333
-4.346762059900602,-13.321796561840564,1.3681662486684867
-9.3098727929568,-8.240564819556502,0.581479407588574
4.601310346373012,-19.715592145936895,1.5734748189279582
-14.356590652010954,14.147891089164858,0.511491943858693
-7.819348766302614,15.70148119996638,1.3075250218418697
-5.390505465320787,5.398420682675958,0.6518124493340491
-19.270981815373997,2.5342527559424113,0.593202371554208
-5.820238822137833,17.534039536643114,0.3499032890922754
-11.580904064866084,-13.566015223067541,0.29240566393479267
-11.420515863023608,-1.8772722378059683,0.88833566295288
0.37710143667044704,3.4779290793855786,0.7089309396779866
8.113221056779302,-9.06975383846734,1.0326406574821656
-9.999812425334088,2.629448707250269,1.2407317527448507
-9.186332726683268,-5.59136484875939,0.902381735681456
-4.191499834638147,8.271826975648938,0.7301112566899703
12.568528103106942,10.92855017752122,0.6753279404412287
-17.53209928313288,7.663601141592814,0.8037926182652817
-4.317453207955202,-4.057680874233135,1.2303185879850678
-4.974673720400604,-1.0713269715361946,0.4850988638932809
-11.784411185126498,-14.988667249193073,0.5967289910723095
7.295701676645997,7.451239566925704,0.7816629173261448
-14.592871080386715,-14.199205677293754,0.6467804163282885
-18.586304007440468,-6.952153282363781,0.6095983204094719
-12.387499674664904,-17.79947258402922,0.4040599062184853
16.836004412884115,13.09853994891462,1.4734680947532333
-18.50313159020444,-5.028590969353374,0.9581260545991801
6.18858616941036,-6.4415836872763865,0.6008622967937639
-16.512095147838757,-12.961658393335448,0.7769951890314031
-12.155244453051788,10.736534377457986,0.4029038758871619
15.024924336581634,-4.069594996779609,0.8707810795307405
-11.234530460081547,-11.525602627455278,0.6981133373826076
8.606149130217588,-14.294819310704234,1.4420964611616347
-8.692789536779468,12.023808220746922,0.9023856835892878
8.498084111096162,5.175539280940143,0.6117480100763082
16.417157316118704,1.3041522933434813,1.2371988940055785
16.41701815892108,14.563497605069465,0.8178854477855739
-1.1889745453373095,13.967063010365855,0.6238068384334103
19.715736767573297,18.933219323687645,0.7252430784504459
14.84491351603009,10.037825082659275,0.682625171599805
-9.36372186750637,-10.018046522960544,0.7689701015277276
-5.713096647341329,1.3704002445932062,1.0420320376533156
8.587571308154658,-15.593071595259214,1.9072685745859628
9.54408869723472,-12.536153188158146,0.5388026223118639
-14.942547304358076,-5.064498425151056,0.5701594117329145
-13.988597123006183,5.559859465232023,0.44133154648244405
8.662426354015995,-10.774151542719551,0.5747166721975197
-13.465237406157001,-4.632213444447441,0.7798977062385833
6.763290876477122,13.072862285745089,1.065788726706346
-5.152515431122783,4.69459203572487,0.7407291924916851
-7.525083859150371,-9.320039500661377,1.728409253842008
16.721246049790906,17.72047240964698,0.524029753713375
17.652114405407154,10.190089200832215,0.5279298195098228
7.354587547288709,4.047679461519472,0.8607058986745435
6.17841626582322,10.959826992672468,1.0535377134909687
-14.580563749254631,-10.136188542492297,1.3186482878362382
17.06150354176443,-15.624451330873983,0.783504761461685
1.743707545727645,14.055042344385683,0.8900692493774642
-6.812661266218898,-9.698886604024398,1.5568279710461033
19.08883339897438,16.040673523077032,0.5692254721006436
1.3544909677815866,-3.7796199172342426,0.586405307594449
11.77502809161195,-19.968364407340108,0.5412869740316214
8.933505602011309,-7.349788334060502,0.49255829522325534
5.623750203330324,-16.409784829558397,1.2386269710032
13.802725950703959,-2.462997368174456,1.117418447079283
-13.715599006769619,5.390895266856699,0.4423659552492794
17.00159061956615,6.149778054550865,0.9718059714169174
0.26460143486720256,2.37237426183637,0.8547290493252472
3.5140968124248957,5.6253863303358145,0.5231496865513586
-17.040425095171603,-16.98723416006581,0.6527671949424255
-8.672752482960231,12.564420697752148,1.2577222451927983
9.888999194104482,-7.626991225154454,0.22359887009152335
1.6951554607237718,19.322275356696338,1.0900064880722176
6.626076280167208,19.202386732612,0.9857982956714539
-19.96779382282375,-2.321698020821618,0.6452322318519161
17.227407287155422,-4.882997030322226,1.1456237999621095
12.628386845198698,0.9920732275363449,0.9318562567776607
11.030607869512849,18.897421171534077,0.7515773025167312
8.767577660342056,-10.266435131536827,0.9563426562400704
-1.4136795023442161,-10.789931551140143,1.057928249228738
-7.027831424171879,-10.170156914006544,1.2869538365770337
15.508958326218341,0.4975180923363993,0.06897388603004047
15.827368039272386,-8.285789513588956,1.1027882561293525
-10.77642868600584,-18.696852689613067,0.6139297239346156
0.03255757903991707,11.828187244590108,0.8125884371154363
4.151260255948166,9.36928179198421,1.4156102272979052
15.165811768381644,-13.601074127866482,0.6733987425085507
10.96222439781059,-7.806099694239833,0.5609216363606219
-7.205852003580633,-1.5204179502837611,0.9669381992451961
10.392602956129181,7.663800198675904,1.366689171308649
-10.165713364667862,-18.86887702819218,0.6518558228559653
3.9285258846594537,-3.611867390078519,0.4830193759419559
1.7994455724717575,-19.951520905600848,0.44737380259433107
18.55875509858813,-6.895050840626155,1.0246933285704163
0.22464148311204113,17.048926042123313,0.7498932515215903
-10.297369651887971,14.1397619612411,0.7256820424420323
-5.853062794098944,-0.35030317684791257,0.7800090308639764
19.80313942134432,0.07882345780144462,0.6397194971571856
-3.7355736503913732,11.02227809844959,0.7066056650837208
-7.883242275121747,-12.349882671687267,1.359012175993174
14.5605278902475,19.735883411277648,0.7959403793613646
-17.10409047441784,-15.495734632474573,1.3241368774737814
13.857305459193554,-5.728657447389347,1.3521185638535167
19.486367712713474,10.158401789452629,0.9757351663161156
-17.15159156732512,19.348000992202344,1.1702787363496006
11.771122537435659,9.629400243594802,1.7087082627039805
0.49867467078874483,3.1127562430000246,0.6156957003648141
0.732018277435948,-15.622925987136021,0.6101611596830041
12.382039479255944,-18.23856548518065,0.7663142971949812
-0.2617206197937634,-4.321245158920828,1.3995518543859196
-11.69816117132983,-15.19219300285175,0.5265326486307592
-18.29144758319307,12.722091479039378,1.066604438893453
-3.9532749425504576,11.981506031501684,0.27857809050061977
-9.25157214799567,-15.746746748252573,0.8427488605844106
-18.261722558635185,-0.4029997134561967,0.24176743404531587
10.936525298983408,5.129286634873431,0.3098563291616785
3.5869531441283478,-0.22178961254098084,1.0689066514795915
11.915987082307737,-6.96250763325911,0.722169093631095
9.149104680485479,13.027171076177332,0.9759399025403569
13.595450107995944,-18.738087581470893,1.1456893387784828
12.656668553309174,-9.107560647376483,0.7813898714729128
-4.7463284854839,-15.660521564911063,0.5808355745445758
-14.115723200969374,-2.0632465772134907,0.5279605137998076
-17.169554777158595,-3.8812713362000153,1.1946415312979792
-5.942357163621246,-6.624411238282004,0.5701294690558585
-4.978265696206883,13.10782283482741,0.3773586478835538
2.427151023471726,-2.6394359457224112,0.4934017948029183
-5.707766907728455,-1.15213493133135,0.39013483335762644
-2.359884919675963,-9.902533278351214,1.021188532049197
19.922979179272637,12.11490135938108,0.5092758560448647
10.058548084134038,9.705375693862216,1.8592910031050351
-17.656369736603533,1.8057343161491417,0.41688508620034453
6.217659455698367,-14.605633347955592,1.0720031594717376
15.845763968055962,14.365520645291213,1.134536037088794
-3.801278628614103,-17.630291911528072,1.3658894271158353
5.591153189731223,-10.512620300007915,0.9627955471669618
2.6591097628350724,-2.7529239866483834,0.18188475220976325
2.73376275199411,-13.432547761860674,1.02879398567538
7.129162879176526,18.39216454002834,0.7360728842200918
-7.50014076331432,16.313197760243845,1.1145952471008145
11.078714731645391,-15.738398570842978,0.8584370921048692
-5.573179955462603,-2.323164961199467,0.7519092577598
5.230943908459128,-0.8611599177505447,1.472695200737561
-12.08519393377629,-9.567964252719282,0.5868329756615315
-7.7607964740995925,0.944950648101063,1.1870393529975052
11.229019205363162,-15.878377288189984,0.5708907293157448
9.761254241002217,-13.960890503502142,1.0004273782102686
-12.39390674158873,-5.989819799988215,0.9079878130627529
19.155411712549878,-19.57988587369332,0.8308847841487843
8.705952331363768,-3.8972620813781873,0.9410132689181606
-18.01182026719866,19.156922827641495,0.6843721309003582
-15.989071783329756,15.79701450993987,0.45531268613223647
-19.0429105727747,-17.707402068773305,0.7133881789959736
6.605567035566715,14.455905442432325,0.8434839752949752
3.5911187951921377,3.149026636046397,1.2638786467391587
14.62003068106624,-11.691087566394543,1.1105512730697622
8.210978836623593,-19.684924402096804,0.29367486370010926
16.280301143674016,19.71370318967356,0.5296968612920587
8.056552645873598,-15.819096989745534,1.9708685494564493
15.23120367873937,17.14030932440521,0.11981371875925957
12.235119367195317,-13.780210914201753,0.7576441117823542
-8.321966328588882,10.42555213851426,1.0254217153746623
19.427448703434024,-8.632396198779343,0.36705657662581226
-10.45770147265294,-16.789088883745194,0.8222260001195394
-10.567012221668012,-3.581932544160548,1.2596216383442131
1.5817306884251927,-16.874416453499926,0.942736922775681
-11.969933977974172,10.061179917088836,0.4417622478227211
4.232562784408692,-9.605893835295415,0.894096785895805
4.742855163885601,-6.6214314714628095,0.366171849795637
-8.264179110062901,4.0199395410560115,1.5629055437899146
7.336249014075037,-13.429226718582443,1.1055985344784167
5.175847440068875,-12.800213663752782,1.1339562645573849
11.583753239999037,10.17803191966253,1.557588107491246
-3.3135655648190188,-6.57966739441755,0.5482282320698477
-17.88584168814324,-15.65946245717659,1.0937712811010882
11.02230197952549,-2.01780769855543,1.675453017074294
5.851171404883601,-19.46507129529282,1.2715155368428923
12.094564192227764,-7.095127691690216,0.6202069067112573
-17.2911052942202,17.43901408684726,0.6152375614680929
12.54522963879311,9.373836506080814,1.2734616086149222
16.82898128338867,-5.088241148361977,0.9347531386442051
7.8866515441624685,-14.218164415198737,1.7668694075633928
-11.34334586433885,16.46470836784053,0.4921882108973568
4.988963696663301,-5.405737894582931,0.4431097334783353
17.46784041295159,15.579329365690036,0.6635927939449459
-5.6365296893196195,-0.09175100729009245,0.7546318034543995
10.698417829984383,-13.001232501646157,0.5006352550891915
-16.798010164347367,-14.520249758714328,1.1417607846545876
-18.66464713155977,7.805090919411729,0.9339253664046243
-14.279842953679221,2.8482704325622237,0.5229431434896477
-16.751072679233616,12.667154630309618,1.1414372329103797
-0.14374185039774545,2.245512753193154,0.5934467155578613
-10.511787137392696,17.128855777317504,0.5776396559951982
12.430289357742737,9.951533120236284,1.163598720374584
-8.238169483606184,14.058879582581632,0.782312215216756
15.172765790413301,3.455853488535489,0.8592216702282295
4.549876348746942,-7.354895701509893,0.9987407957841129
-5.653447638365954,16.20223568112913,0.940888131836687
12.03902770710107,16.75623067181771,1.2130046890217827
6.908359963224552,-16.588047842672662,1.8501394254473411
-3.8704944556514747,1.1530415740045328,0.6207809993104272
-13.508106430647713,11.643588773571814,0.8063322006454449
0.18044695276336853,8.258478539169644,0.7216874093126615
-15.72252481663535,-2.5695118803774655,0.47529979108026815
8.133633730542797,-9.592163164400343,1.17387067780454
16.980896312131797,17.941312167601794,0.4348091036381735
-2.445976872530366,-8.330775429361728,1.122140589981596
-8.62582518746895,7.816373886052048,0.7352851612620294
-9.231746994473209,-6.901173940927524,0.8100195704887115
2.6921573999002355,16.857541473478214,0.6113639360347277
-10.906431300480186,3.6867195361658673,1.0565751170988138
4.866244789043506,-0.08060354963558325,0.6520395950127594
17.236855082846112,15.821823812988669,0.25300947211292263
-6.101430867742717,1.3509933631923872,1.1804820420060598
0.032454559247977244,-11.03899090563285,0.42637142017245294
-14.622325094450472,3.4811971433144784,0.331519339376453
-7.49163946890917,4.759269122208757,1.3904267368800127
2.1786824295831977,13.896764392205817,0.5590287389290746
-8.078519372708861,-5.6446272241605655,0.9122355165546009
-1.94109807463537,-9.284143971960944,1.0239026291165587
15.740140993376585,0.11957765402482323,0.23991059347304255
14.103265492798975,13.586860916610803,0.13935428826228755
13.90274484443416,15.754810611624002,0.6664219852363841
-16.82084455843825,15.301564305318244,0.23931574650846768
3.926611757216662,-6.756238269459374,0.754879568332183
-3.7118950974305562,-1.4652889248691956,0.36246185689249705
16.976171725457128,-10.992597603258684,0.9736230318342127
15.590226036989463,0.1491209238807727,0.29884714347165026
15.081936087306921,10.227684666045391,0.6392332056220463
-5.031505731486634,-0.9689250829960088,0.3028970060783458
7.175370939240267,-16.270824909867834,2.010892703055917
-8.351866276547284,-7.8895187463754155,1.1796337594951032
5.331673399351885,1.7301642291569728,0.7558736650443659
1.2789546146211137,15.33457339981976,0.7738018412560296
11.300381651274748,-6.339449858318504,1.1134346468534353
4.958737479395509,7.767804080172226,0.701977223619348
9.501193645999457,-12.183111993184976,0.2786203674527214
13.973808191761556,1.2249573335058592,1.2496260190035982
10.414597342401507,2.157031690728246,0.9621088779972305
-4.297922363221108,-7.832902173081923,0.7092464243710499
19.11880992268997,5.786561872465338,1.4002314827522202
-17.065043559110187,8.668921962650245,0.4270356572444543
-17.56351430264533,19.451484013665024,1.0059432546226568
-5.53457695065493,12.5394838996557,0.500645746917486
0.8385178440723493,-10.554095321614554,0.6161777663499913
1.396144414811804,10.858733321017276,0.7705791895491081
5.395193661503988,-18.731882283619584,1.056500618798417
14.514764955545886,14.878645022397357,0.4563431217002637
16.408652716479324,2.0381640847621973,1.220120208487518
5.8760886306906635,18.96634263365911,0.9937063747694863
-16.79974140749142,6.661939815748305,0.9172867430323205
-10.44057549301395,4.7808817241229775,0.6698436308769828
-2.54367605308488,19.251111000213427,0.677001119712631
-13.388559111097269,-5.723792588819103,0.727350938856016
-13.401138318511086,0.4805648043900206,0.4505840081106163
7.6448399386435355,-6.714490740313819,0.7435951492545697
-10.759639791707452,3.8155456288600966,0.7591594630269404
2.988267197911213,-8.343686541624745,0.6428986521537233
8.078068410920544,-6.6573360555034355,0.7412101442263808
8.64867624954546,-7.0055540736178745,0.6375781619844362
-7.061836710525267,19.83824648349706,0.5949767880240306
0.8942749694955339,-19.024436266920016,0.8173069997022566
9.480719523959195,6.024579249963139,0.3938394600567409
-16.689259612415004,3.369734604760474,0.6827804849040457
-1.812122629388206,-13.700404076311624,0.3751330185044801
-6.244314650408352,-12.694880340840138,1.3184042541063532
-11.177636118836949,-14.045122610638717,0.6399015681120749
-18.023046707241992,16.98100074814886,0.751276406082011
13.675898985026926,11.590638007578285,0.5100335383026591
-11.302641178589013,0.197921419113257,0.5930770908550476
8.406990381126398,-9.35054883117087,1.0431827760866412
-15.555765582864653,18.05478356393489,0.37633822520802396
3.90816011946751,-9.570726621089882,1.0296743821314696
-0.33991760454479447,-14.064995727770405,0.5473643578191394
-18.451783325836942,10.70927732677135,1.6002686184737354
7.66275488665643,3.101863657825845,0.5363568213492981
7.330823519846611,-12.342861592549248,0.830699937863978
5.520435144728964,16.434299981385358,0.6209541572574336
-19.79659802743447,11.076062290983163,1.0663521937832037
-7.955733703319247,-3.6262363234516855,1.722804919636166
-0.6083823506173758,-17.313741114980196,0.5882281113089213
13.961717301980109,-18.917553735652007,1.3067297354450789
-17.40922745732466,-18.943260363239528,0.7830410497669819
18.24087585727719,2.4110107661356395,0.9293107890771
-3.451523335903481,5.153444798502484,0.7878472657028059
-17.508118547011662,-9.986927070543494,0.4884679550517479
16.445802598336336,-0.3307590532451776,0.87277957205163
19.53866106258758,4.788189975478346,0.9700558527066088
16.652493125811404,6.230068681240411,0.5478980211019053
6.331851073413205,19.131023639101585,1.0815686082746794
16.585242683859214,-11.908570226133929,0.7438747720912408
19.353344299996436,11.63659236137309,0.7346146995992451
17.098607416564576,-13.94844346892953,1.159496129595061
9.839765518029076,7.681320499425404,1.4010524681757166
5.540005028822431,2.343306887003223,0.9367849928287545
13.393382887565203,5.202381841682026,1.3076939298879333
2.997497213762095,5.943068482013949,0.4547622998014798
7.722989903213513,-5.964806767690325,0.5314769152212188
11.895093151522783,-6.630383350388417,1.0334235196390122
6.155959529373732,11.77722696329663,1.0986218417616729
8.220941896800937,16.789595187336346,0.4746750256598947
-15.728608809904712,-16.48720269130891,0.14969333898366058
11.192147521765147,0.6818515861559362,0.729443633557012
-15.138318730720016,15.23614216082808,0.3829107454827849
-4.024137386928421,-15.889801516950621,0.6289156341506428
3.907775624408181,5.037061613314471,0.21874441533764277
4.882898664512176,-6.070607586369686,0.2870194779090599
12.719172392768186,-19.3009583742846,0.607399323774863
-3.51199299714515,-13.244062405863563,0.7066847731485378
5.1282840303754185,7.8650343893954755,0.9875954128668095
2.2836197915980563,-7.727394257624219,0.786320352851037
-15.58362333365103,-7.491097452430173,0.523152878592937
9.849905927511841,-6.40827515132964,0.2644912234124296
6.459056942154469,14.267593543883294,0.8371169945689021
-19.24294623433709,-5.167637183779874,0.7910413815997391
-5.949647858826662,4.601062545120477,0.9163205633663686
18.680758339552582,-9.215221247854362,0.3143575532978701
-16.983952435482422,9.857832986279856,1.0695833199737848
10.460746094725163,14.700036979971188,1.234590314608504
-3.386628534580204,8.907726854665093,1.1033831288191431
1.7505453156157849,3.3735590293259747,1.1127039338633882
11.240269832285612,6.98096482561024,1.2549196723832694
-3.3216364236628095,-3.6629925079234695,1.0363925876870925
-5.556098967324576,0.8463668919160767,1.2134162727246156
7.085075823984603,-5.23114284294493,0.5999711159872537
-13.932847355727471,14.253454753020009,0.6328755334504143
1.081526812361382,-11.070967493755033,0.3922985292996109
1.7673940563570554,-9.724498449338235,0.7898144952242246
3.655792281686413,13.717589726454321,0.9539455798118893
-5.1423729653647285,-16.79801382668023,1.1305262961392994
19.30559690990213,16.585779383769854,0.6153281461313272
7.117132376755556,1.4640724020174822,0.5666718262885568
-14.111091011384826,15.330820659757954,0.5490398708811283
-0.14643062076899582,11.036638941031033,1.123579625174292
-8.126309642705092,19.857397797589876,0.6523959062022632
1.2382211176423716,-0.21035506289903694,1.0934193580031786
14.069677895564169,11.493993433378236,0.56867525774838
3.039790895563055,12.452913657342904,1.0618542358042937
17.22207595243924,18.6802192540921,0.6445123059116881
14.653536692948215,-10.616487423009424,1.1761332905361384
16.24670797191734,-10.486506628251956,0.9121542736570394
-12.702544397348259,10.675876867895333,0.6314603649244899
-10.987924235726943,3.136590276391331,0.7461725289231891
-7.584125832859501,-4.753717569046394,1.630097810292982
-6.318835945886372,15.501551643375187,1.3857069918254123
-7.798129056436958,-4.1075132401059875,2.0244698162796713
-17.51204424341153,16.976976235988488,0.7109360591240468
15.054120807544706,-4.820147209810619,0.9231768029096815
-6.683393253955586,17.410361290020667,0.5858522227994664
1.0510835568596022,14.679269979184838,0.9269499870571707
-16.19040795957464,-7.546432699038629,0.5843186183683258
-10.545492896594574,9.921103333149091,0.469547473088995
0.9210152718462616,1.4028686115550144,0.9972113260269952
7.760075573875685,17.20326090452007,0.46164456923300473
5.148113432568358,16.85732622865637,0.30401905216352637
13.408182096302049,19.960712421034245,1.0598496655974257
12.7594454127481,-12.001246145201637,1.219713446188918
10.607340901117347,-7.2732128589614184,0.5858448691055371
-16.483173500838237,7.176740048932416,1.081108481113874
-15.094886933237701,5.00020639062258,0.7462100307401797
-0.5800329072994188,-10.791240252191919,0.888758351917972
-9.48060593407343,-7.461380462258514,0.8913177951830903
6.661229569628077,15.025729113575807,0.6862713208286956
14.063534891800629,-2.9940071643763133,0.7582877787874689
-9.523113879357421,18.458077732809585,0.6998340613451453
-19.173485948660623,-10.980210161335094,0.9474278669080612
-4.7913543027677274,3.1679026437185556,1.2120978752661091
-13.912429898141777,-15.683097814557915,0.7292744356854531
15.534563558200112,8.252845299738858,0.9753632166965379
-17.345811172000985,-9.723611045614046,0.6680900957190813
0.612178457236471,-15.043762170559178,0.8285522745078824
9.008799646908294,-12.890745600146172,0.8504163804212703
7.171461989499953,-12.16204603366393,0.7293490780130111
-13.984793567307445,6.402217562282239,0.3886266081025131
-16.66315025730466,16.683444803729685,0.6303458564610518
16.351292690032885,-5.783559674630606,0.934775335741504
8.117478800881315,4.901623494747298,0.4226256674371139
15.345686999807043,16.37952226949779,0.26618857900815546
-13.83505340098743,-12.19115787672882,0.916926932695661
-14.106090884334495,12.785423554640587,0.5565397874192911
5.67618988753803,-2.7641016597350507,1.091163778889534
-14.287071211680686,7.457427085455421,0.8321179573139504
-2.0349712437170098,-3.6906648608173285,0.8710058089764168
-10.346288618502752,1.0133809048696385,0.7774870517114353
-12.782987902665962,-8.824825269386935,0.7454851757444955
16.492893860662747,-1.6055567696980688,0.49930534450694597
10.168049662619897,16.860298840000482,1.0231166237854286
19.5353795929491,-9.07557008939941,0.25078343639612055
-10.809309525470493,-12.53864619837798,0.5892314230210719
9.170937430788221,-4.714136557729166,1.2561788077599199
-9.189174829815201,16.575316833842265,0.2965941103269783
-7.951691804527483,-16.26687085638391,0.43956073289280434
3.4865312247201885,-1.9391214918936441,0.8411895907803307
-6.416385854640549,-15.633677078744345,0.5996728867090798
14.68433831524785,-7.270652722031684,0.8081565269308344
-17.53734019094641,-8.9223945159749,0.3602344809340434
8.923345282554898,17.513507157405883,0.7561145046301275
0.9183241572532737,12.365268878680624,1.1466678202217024
18.853770537639406,-13.121144161361595,0.41229351859207175
-1.8750575827052245,-19.198426508423864,1.0031303193681913
5.388426625078125,16.516945000273893,0.26136891862677636
11.968256643399727,-10.495070069355034,1.2000525942121887
-15.149262153285603,19.514555527838866,0.8038538505499718
5.79677519154723,19.767963115453433,1.7850561636667392
1.7013101985841352,2.22299340445495,0.8972652314681184
-9.973141119655256,-14.35895375821314,1.1712223495656302
17.851641899165188,5.915063509532523,1.0612017069081074
-15.549120451513616,17.744631477113877,0.1858457373384866
-19.83102256880278,3.5893342217313595,0.517504508998844
-12.217245655640415,-18.26485252020291,0.4968761560024678
19.12049692063124,9.933530453729546,1.1959635678680216
-14.404855467210421,-8.243204671175883,0.45666774468174154
8.451100247126604,-10.200164386143339,0.8198396874955003
-15.9187784406714,-3.567907241681244,0.7006911105762563
-11.833799545566599,16.348168052121686,0.6358423920326637
15.940341110424605,19.20565969698587,0.42140909172923835
8.327792644672876,5.22201232591248,0.4467339622316399
-4.995619886319819,-11.149092000032175,0.554661438664402
-0.11025343000146393,17.291556363518957,0.8319166558011468
5.3909504935753745,19.967445832379262,1.825729963266739
-10.99472682357396,-18.56482082722648,0.5716269721902041
14.202003991555173,-9.110581115745497,1.1542408673391207
3.245681694792207,-12.059269332502328,0.38085852206718784
-11.125323336316626,12.78060852816521,0.8484996159652902
-6.238481743840666,-4.300730575123319,1.2852331953002987
19.731685570763418,12.26608959867309,0.5160415869468814
-6.749116993128466,14.74316928204842,1.0344556670407699
-15.337803681718999,18.5596052045818,0.31682472822772106
-13.945611138050316,16.80285540592385,0.8759752119370894
-19.097491695885513,-12.112588669567366,1.287886351884425
-6.371704307529891,-1.8249836878343615,0.7678021418378779
-12.076388563758105,11.561939532339991,0.2787385824496617
5.871166681382313,-0.8282177505629136,1.2617889668624493
-8.841966673306878,1.090708881172123,1.2863637576097522
3.960757077895181,1.0193159557148803,0.9073806578681085
-5.31146667408175,-16.97242968775475,1.107474404420605
-9.859132353470358,14.804947165489452,0.51729409022001
18.209337859762982,2.4491858019467614,0.9447446030988248
12.535154579336222,-19.45555470238841,0.4348804603608388
6.354208879266459,11.894871573185,1.029115314137494
-2.4142368035844655,18.87721185974734,0.8947193847420992
15.792852508440973,19.712568988906504,0.5127333284563447
-14.044658813312271,-7.690817622520839,0.5300950606724205
-18.662836011084863,-14.398513868435007,0.8521301902707531
-1.0525985735410472,4.545920161986629,0.6450481955915158
-9.317111411451396,17.555447507584347,0.5367557826915977
17.168855260827158,8.203824271487168,0.8376708155104713
-9.413709500771903,-1.2525174711559544,0.5666810482658077
-5.086927008831887,-7.3014707361731155,0.42722022580741364
-12.947324422117873,-5.4262525426121755,0.6880987944659699
1.0914017324016925,-12.995458973021119,0.6471657026642224
19.58503591373266,-11.229297957811667,0.7679745518779378
6.451973817071668,-14.330852144383424,1.270382625365913
2.8669354358977515,0.5663303625471947,0.8777369710018755
11.211791035261484,4.180950450854905,0.16675743878306776
15.202023329269736,-4.866412395169153,0.7796034106972446
9.86778865814778,16.83959904022604,0.8948368873145318
3.6916392351578686,-5.578132016654882,0.4736070935863755
3.100521854134122,17.583556566107887,0.5565816580594416
-1.9152848173348431,-1.0542504226410614,0.7907304580992695
19.588777534906164,-14.918822410413718,0.42172174483404445
-11.543503074872422,-2.104828719260855,0.7436019123670761
15.017302289885698,13.027156324185952,0.8799136556456754
-6.078825558529534,-7.877784606702614,0.8984055875548046
-9.648135516785636,5.443352938187864,0.5066290203746486
-7.514301997341612,-0.28823625190221236,1.1639867374901802
-18.692833782211828,13.999955219771735,0.5499615888713504
-5.808386946850362,14.515051960364389,1.1413609118431767
16.23954036215131,-13.109703223045361,0.7495274761091467
17.845457170991722,-11.430897607980004,1.0592373678261133
-17.836618924139948,-4.185436021295136,1.3019604725542155
14.954387008000857,-17.961554823867687,0.5454344838050614
-12.939601144609396,-18.754988006308572,1.266060920623813
-12.776501757815604,6.521890856724568,1.1503042903508505
-13.76314544729202,11.44498030513077,1.1290629458955106
-5.884027441623779,-12.286558847126411,1.2024038643646726
-4.790908560479824,16.204719941513588,0.9348580443940584
-0.036445799564393866,-19.12013565166443,1.2317090383902363
6.257332094554595,-18.503533912083938,0.8043436057980704
-7.82146918430373,-12.763947738080077,1.3742739294344137
-0.5285533768706898,-14.314540704775695,0.5490069530686522
-17.148585082378034,5.330835259162242,0.8019504207384557
-4.9223626124109465,15.168514021343725,1.0642485287239238
-11.964777607343242,-13.90118010091249,0.2028930719942201
-19.988365226681914,-17.771013004586457,1.239818917294514
-13.44648084080836,5.919936680061795,0.9356070480626745
9.19711125440067,-12.869568760211617,0.5100468761020002
17.57052623339022,16.658754062922654,0.8415028522859653
-11.984602949285005,10.478295676820046,0.2610114852170387
-12.086229129361158,-18.019159718447646,0.5398329401773683
5.901991645239111,-8.245932283541325,0.21605877711279814
-0.7331207765389145,-2.2947012387657892,0.7249771462017278
1.5094130516462023,-1.8362468330572739,0.7446797357375565
-13.355003706386203,10.689260532823699,0.8931309162991291
-2.2344970693500414,11.575455221226427,0.7864601727190816
-12.35480762185976,16.38657738994401,0.764146782718255
-16.16179169781768,-3.0001101238015266,0.5586864140572805
15.520123610633718,-15.68421493032496,0.8674058807316998
6.078125394810652,17.55897261975248,0.5187240692762846
-6.787456805307702,15.788456472950536,1.3617273123809341
-3.3472550737542015,10.919530512622266,0.594593871100323
-19.97023441647788,-2.2650365767831495,0.8386244711273256
9.448251436397715,-14.604004111357538,1.4243942202610138
-13.686377855507121,16.018868460919037,0.8062664117679152
10.834920539619134,9.353329326652158,1.7943821156750233
4.81100704619838,-0.46831557201379326,1.037648590365047
10.910703902280758,13.019722545629648,0.9135391355240213
-12.237547566393383,1.9765702569041963,0.5095827447913982
15.495302089794627,3.8389285742758226,0.8245616439655739
11.91482033300258,-10.755051315850551,0.8548581154201278
-9.412904729145923,-15.665923410152512,0.7953362048995104
-3.6880506447725416,19.93480062996688,0.6555200894626985
-9.482778930100055,-13.302564837790708,0.9882303569211097
-9.192380664661979,1.0596981784004953,1.417131428415586
-14.583385533872981,-9.242601359615294,0.9231904747844485
9.275955453518637,7.817405583466019,1.00681948529003
8.2815046458253,-16.843105566928898,1.6387885468710959
19.570897865780744,-5.532190631803374,1.142012149509446
-11.70165173998119,9.354824475459207,0.6708319058286613
-19.31593648212495,5.692366704224092,0.6330075656856092
19.520612328974202,11.046861755583663,0.9003324799700222
6.113133202559382,-13.074487424765904,1.332217430914967
9.778832132822188,10.165244562586352,1.6212496951969293
-16.649546575356275,-19.16209603235062,0.8527804509865593
-14.105122755327514,-12.816766356626186,0.27559634877061717
-12.332490500905982,-16.518212025641223,0.7635636780472178
7.535399067958622,16.754342804832014,0.19652669043289106
17.600666540396304,-5.548196949059987,1.3686771697489466
-12.272659478458987,16.80472052146503,0.5433383468710745
-15.645916318892157,16.616051919918043,0.5564757889371772
-11.196618536124152,-9.49428358580283,0.8593721059621664
13.249841374034553,-6.07500568366091,1.3876694465740356
0.27261172771569164,-19.062064230204896,1.0760379017831418
-2.1149207953696667,-4.469455979864145,1.3240701783627726
-10.053614979407776,-6.97354447637184,0.3457927371653104
10.144475015715685,-17.320807680770596,0.5444025993725986
8.248687444315017,10.106563778681533,0.9994466315878208
4.492292918680892,-5.988411752587769,0.30684006518152984
-10.977510057679517,-9.110310017153127,0.4992108461395864
8.147818890923972,-6.39575184303248,0.5831809211015462
8.490107690616618,10.045944179004884,0.9786187130214359
-19.613905244887732,11.03534555826846,1.4358211562541343
-18.698692653991355,-6.120276001357006,0.6256600060942267
19.242962075285376,-9.853125513039123,0.4394087062941683
-8.391296741738415,-6.585946242262786,0.8096907852120344
-13.67767854312778,7.6412105557411145,1.005865760161385
3.5479568822363525,13.31121166585934,1.0689683084674515
13.18390745445516,-1.8416188250311585,1.4684770807590075
10.807396369863909,-14.512807056892814,1.023485072494207
12.909910112954265,-4.924787655735621,1.5039819125624292
13.574578364993044,4.817279600355452,1.2054240781787222
-4.59689575628957,-8.569845066531032,0.2736568765245204
-14.846937551694905,-6.213540963494006,0.6821603635704004
13.982544420290822,15.319707461907647,0.48928286574953106
13.166090817147122,-18.84003209279961,1.0243088289657798
3.642734316671813,-4.400291810130032,0.24869093390762384
9.434917098892367,-11.876424846699049,0.240973583768179
0.3504391465673429,-4.248983846545652,1.273555549887405
-10.601371095602277,5.914450228621391,0.3393722426434751
4.813292715244643,17.878003077520134,0.5185671684457153
-16.785406946486077,-8.402725816059405,0.5697463230491726
15.583241392213203,9.80833996065931,0.8670344013258023
-15.45562279684745,-14.50343689865563,0.262151961149704
-3.3006408188789003,13.940930750288992,0.6678195417694911
-14.071869419747536,-9.772751234950716,0.9041741331828911
-7.834034518185282,18.22288343032072,0.7547543281689505
14.76226824478077,-0.406062464275184,0.8729216410395827
2.059034326149739,18.241882074862886,0.8112663151848116
-15.671411160616277,-11.1060977675917,1.1325930403360056
8.04479682755644,-7.885658789519304,0.3967991538576362
11.510839720452996,-10.057513463269174,0.5457817920333465
-19.415950515257826,-0.10147359016352198,0.22276161531332225
11.446746930007148,-4.814651830137873,1.0250319116909823
-6.85160879154715,19.239775990433372,0.7560752050970597
1.0276458089268417,-2.1234130548406718,0.6513794786848425
-1.348270754951983,13.330713949672287,0.31043699812313436
18.169521966195468,-19.140724785453216,1.112613157641962
5.117109340019095,-15.427661062709582,0.6243221516625634
5.200116870817855,-4.449409939851886,0.8358716735158888
-13.934142842859135,-7.7830386554820805,0.6437633437284511
-3.8878504155217257,11.3930981600341,0.5439809176236737
-10.311632623266572,5.732429015225719,0.2668656068566132
-8.222167648242046,-18.590126352107834,0.47051240251431886
-17.89268017657731,-14.21223644456635,1.0680527873117382
-12.79432050847701,-0.77387020004387,0.8140470278084012
3.139391868485788,16.06124570547442,0.9983536745405404
19.454931173160617,16.191051709925425,0.527161721876958
3.463641497383911,1.781226275644329,1.1056345587650527
17.15713664812114,9.093826214763382,0.3411293750670614
-14.696985109955936,-3.3850000685464536,0.5220592157965109
-6.352942473287179,-0.6276572471681163,0.8171558138568866
13.812433006022736,16.81311681172793,0.7568666387473673
0.8982610696650006,9.758288188727747,0.289788954087349
-19.751587907930336,-17.03256858079522,1.2537709908416943
-12.049426488059986,7.22503936104005,0.5272139294900035
12.48941113878908,-9.002298418173007,0.6674834096025798
-6.851507949059506,-10.224112289739669,1.1392255205013506
6.52219433043928,-19.459756520292643,0.8353363976123538
-19.138497629798948,-5.131120951510461,0.7066398023560809
14.438346154757213,-13.564267990135143,0.7079466118965985
-6.706803635968299,10.20667089236456,0.1384039627260873
-5.024332800133781,8.239523159018958,0.8025991296563113
-5.687104219616961,-14.919261141181707,1.1228864872445894
-14.911876080126735,-9.18606150515922,1.0303377567980008
18.494412689182738,15.000228359583808,0.5843974237823287
-13.190003611197376,-19.33622997982119,1.9439197548392484
-9.817244566225916,-13.245976328595521,0.918401343951888
-1.3092005464676824,-11.094627973445906,0.8989417097770267
0.5164270952292149,16.95409563050439,0.4684148377071465
-16.4905888743397,-19.352931456223622,0.7227868027858753
-17.251060520300925,-9.957856726326062,0.7188382076362394
2.436970719035262,-7.567207514075797,0.5693350058286304
9.895061189155605,4.126428121327308,0.5047912651305791
-9.937046930800308,11.272487954104257,0.6306407675306143
-18.863466236951133,15.351640542127342,0.5346822363260177
-11.118878432263791,14.449862082451823,0.5936548763784056
-15.615975053498516,1.4040367954863768,0.1279432231893033
11.089999481510532,-14.102172011704504,0.8349910254211917
-6.572863495762782,-7.83858911348065,1.302099921646463
1.5069437147645992,-14.5946789979575,1.0033670111349757
15.798388100559428,10.280846880160599,0.7892717233025586
0.907030523823309,3.096652114426064,0.9688079751945272
16.11615627870598,-8.640908013388632,1.4036499666509272
-10.467225578180939,9.864321260589573,0.40029983887941967
18.515699610388346,1.1678988766547533,0.8056958211833766
-4.7593217062469595,10.380917221939661,0.8743970528843164
4.50618307059759,-4.536921348110203,0.5716085639216837
19.210263828002596,-1.446462570082442,0.4690844857403992
-3.4114073949947077,8.456631144999651,0.8960415104763795
0.6205887033172353,-18.179099508768548,1.1027665701304643
0.6544197059822565,-4.222469469796195,0.8922291036413686
15.775042096061746,12.952018484239709,1.3312662736829808
-10.560851582168684,-7.222195283250969,0.4704650539471057
-9.213305581039076,-9.73177371132202,0.8276379689938707
19.411794519934624,-9.337289920132946,0.2101186316574312
-11.980791275166203,9.935679608585701,0.41466690354230246
-11.92754937729918,-16.277198470507486,0.7064183107156747
16.12664993957273,13.968848672825075,1.2502558730103293
-16.28919430603382,-2.9605836801660423,0.9011517044831782
16.544681594544137,-1.654900992905148,0.8093861813473767
19.384037940504456,-5.933654830248315,1.1952814047745692
1.673205912413085,8.668007763185358,0.780718979407174
13.996315613478195,12.711158163554686,0.32552402854410417
-7.367554118506817,3.846333215768162,1.3572382042199378
-0.39405638583775016,19.21144221351065,1.419794506704257
-11.636422525555155,11.550287332699348,0.12323989169239809
-4.243186006519991,2.827122757886883,1.0784189873648065
-8.638854333572796,4.155564536598252,1.5051804626069354
-8.957250646144965,4.285984116759995,1.3562118794411289
-8.127277654555423,0.6174667996683496,1.117111985424976
-5.508802119863985,2.2516603727830073,1.3851194804034852
-11.625357858282129,-3.0547598917834016,0.9410422436955822
4.694977878229526,6.793634040295423,0.8218346213425661
-10.119449334627477,9.472603086235345,0.5445999130475789
-9.360006100152622,14.374811690459872,0.6617118245366449
16.862551542715217,-0.009759006518777369,1.1197261612945457
7.9808268895396886,3.22782729384236,0.5346518447080709
-8.426202859234436,-18.26047196371182,0.4588103917822423
-5.7953889603621676,4.67500359735029,0.7944308696546813
-5.049592061980764,-9.15738813690401,0.2507402858115908
-4.797036239949266,8.96013141929496,0.8877366864159352
13.246426454187826,-13.440904650323526,1.030266833723789
-13.998190743171266,-0.021080566869326134,0.6127842357683457
-15.604191147580133,-10.661775473342882,0.9985426186224473
-3.2254720038124027,1.86450982069141,0.4394582589962817
-6.589212661679316,-11.389943655570512,1.3962709045723614
-4.811946831904832,-5.878703890793272,0.438596431943784
19.687974542685524,-9.62182853493573,0.22122461708267974
12.039038697157721,-5.192295181650319,1.22460165694935
4.576312891888637,-15.885715692665286,0.11443438761660034
-7.319366534715911,11.399720870117687,0.7132598288698588
17.04159381839804,-4.729483474819265,1.1053999703608919
16.44513002635422,9.530974060546423,0.5475864152407989
-13.623088881268473,18.516961732049715,0.6115064339231906
-17.86253832481538,-15.368043328729279,1.2123094214349854
-17.477066187502075,6.116073822294538,0.49665639948309914
3.6881276774888008,-6.590817534251077,0.3405545800449955
-3.977553876136163,7.851767730111391,0.7318384115582798
-6.769692480986871,-17.172343447389803,0.469195642419404
-1.147117419380507,-8.747906073752997,0.9262561467812929
8.974527096937159,-14.382981475293168,1.459066404022421
6.430055523656595,-13.48364477359452,1.2482148699617865
2.8757773175304635,-16.024294847165645,0.8738219265932545
-6.63654437653291,-3.7199764188880344,1.262375783539192
-12.888149198556622,-18.179521770928353,0.4862560629871491
-17.98712097547861,19.827756323938857,1.3110370319367617
-9.513791708971858,2.855003698287266,1.3931646426572108
-18.772045532238494,-16.94011367185081,0.9612163256688353
-0.18103220471849113,-13.014408706411658,0.6086285871341658
12.627764103492723,-10.817923960978998,1.265729139783821
10.703283330115493,-13.382063575189784,0.6948663790581349
16.607306002146174,-8.605581182295756,0.9579134950535269
-10.550750429530066,12.73402798799394,0.6833392864715052
18.027091923933064,-6.771324230540454,0.9214816519156653
0.41925260229927375,13.11539295737866,1.2397004763109836
-18.898812178162338,17.749795386244827,0.5288366825111773
-0.3283867062299386,16.071962224967024,0.4709903254392769
4.490329092477786,-18.075323772810897,0.8722537910321579
19.556686774271824,5.37489160134454,1.3316257870296184
-14.42762903317169,16.75071731529546,0.6813055508583122
-6.125384736446922,-13.414281317976231,1.278281113020173
-1.2474588162235563,-19.670118796797418,1.280144433830388
-1.0722158885199526,-6.289045603496328,1.1481616929570904
-6.983081921097982,5.363869286843986,1.0667214165368892
12.9411843310887,15.432169278316145,0.5650444629111305
4.309108381443103,3.08339941944341,1.1534145913115472
2.9488573292828306,8.13919524339163,0.61799347435205
-7.905032811034065,-18.31464901068289,0.23086706536162555
15.435319272534514,-12.939702608366424,0.069424267707004
17.85445684063611,2.2363502876440364,0.5521036097511602
-14.517273732222534,-11.373514418849675,1.1478362482243074
-11.605950277499568,-9.127143451963269,0.7081437331399805
9.349357602804385,9.410245656014766,1.1871941958406096
-0.6374987857886261,6.678137932132671,0.7168265181112011
17.294630597941747,16.114091390776835,0.5414601739869197
-7.685447433148012,-14.574451883085192,1.3899651078172315
8.56594816789611,18.267621314476095,1.0305608551155985
7.336900630080724,2.0339975184751644,0.8133082647328261
-19.506727960671192,7.6800013659630295,0.9583469424592702
7.122545695322788,7.609752148025393,0.8206197102675105
5.462796667807858,-8.6661231752658,0.6810675215205017
10.6314686969,3.8000668384361376,0.5336759841067648
5.976791266434223,17.48793089059695,0.7915113591835525
19.417324929081005,0.7779056317445026,0.654525917731998
10.731590215135036,-12.543611696682415,0.26735525472137267
-12.089371391809408,9.999488747300514,0.3743523505171759
3.7204962965608566,-1.776740112157924,0.9357916684177506
-11.198159477292204,-6.645355169391674,0.5529987984134958
6.962755919311302,17.22399498131327,0.503251777519945
-0.186398649151009,-7.071549465507413,0.9619415369851814
-7.340496791341057,14.781681270562537,0.9517548839754866
-8.325004115422466,-17.28142733863871,0.30445754489888405
-10.783384206028082,-19.07038065083669,0.6828743256919233
-13.725342980320416,-18.933429079093663,1.2986246528579342
4.924601900724749,-8.779178822087651,0.673341675417703
10.295138995139613,-6.482838769656629,0.5289651501192328
-5.396009547722084,2.706677800028441,1.3364972386441802
-19.201143976679923,11.284303085929825,1.5419436628189984
-2.167408365663505,-16.189549749258777,0.701598330366608
10.143513359424507,-7.3862647946435125,0.4231948585542595
-11.077304147502446,11.501778134203938,0.21113294494005463
4.654243784533563,-9.363778616822337,1.0253827719140498
12.115605315037087,15.736377696002016,0.9325276352634028
9.475006953030057,-16.536971733733257,1.1604478498994197
-0.8755131572634731,-9.343070324160605,1.494918619562878
-12.417424389172513,-14.092419732541686,0.21869476836005697
0.10718303485161229,-1.1913178507565263,0.8218562392749931
-15.995138621084326,-15.930682485298679,0.3299409806004588
-19.96424018000209,15.237426262197992,0.5341347111654339
-15.783305330297068,-17.56364359904805,0.5476871307453344
-10.89486319851006,-5.956493128373307,0.8256484915077554
0.7168898092317413,11.467099263030729,0.8705058319980369
7.733132812137136,2.2836082902984316,0.3098411470561539
10.787856491568757,-0.9633024569488704,1.1007894017223452
6.4533375983026495,14.313738069961765,0.9368936790445682
13.294993676943946,10.870128411383927,0.632389380735366
-0.4784399078106851,-19.91237907270929,1.025781755904007
-7.0819444897944805,-19.664351307916498,0.4437021625589665
4.374663542530172,-10.479313199369882,0.8721217908873734
0.11997114057587055,3.3454867809907753,0.5134208145040445
-16.48569819558215,9.791488054972305,0.9841894362305607
9.465087740509436,11.040398046605198,1.680858374855665
16.48143818232066,-4.7196045725478175,1.09082929581508
18.30122081200758,-5.927718112428497,1.1677933634887534
-0.16381430289182575,-12.510563291602988,0.3438267259332779
-13.644249804865396,-4.526603111914881,0.7260312776897953
-0.9061752485851038,-3.8172537776203015,1.114351023713117
19.203723003210897,2.0068226411805767,1.3724829048765501
-1.8973807430242609,-11.698943592603372,0.6773449369725797
-15.486461609695343,16.250474197143816,0.39332255103453945
6.92040229398534,-13.660821624006712,1.0802608831230676
8.538297488296259,3.3158461594959086,0.6826122494017375
-15.806961674267122,1.2484120451820822,0.3512325774662209
-7.076245595412658,17.331164816834132,0.5657212751757692
0.035015349353272995,-2.1466355537998183,0.6738897411067076
5.448142563753379,16.506618084329013,0.23027493930990653
-13.714561244650385,-6.903828505633198,0.986514836862445
-9.573162605977984,9.366161322026187,0.6129599671703194
14.32204594709252,-5.672493575288975,1.3240357146083903
5.2479023606557185,-14.704482458186341,0.9090171232341024
-5.864170392867937,18.45498934084575,0.4969538574510525
-6.485856383002204,-0.21216975871145394,0.8699915274175531
-19.473240937472195,14.407844855627857,0.16693869312014567
-0.5872119797208271,-7.502424716297114,0.7964550292903222
-13.195133961723627,-8.828145462652559,0.6317505509076148
-0.5718980353824961,13.932401532828386,0.875347357032199
2.8472690757716315,8.644828460706684,0.6420838964821344
0.8263898914466274,-11.549039298966237,0.23593284943081475
-7.480062946488918,-15.698163349415047,0.8537821523732452
11.986196255717381,-18.06979877410513,0.6419133457223729
6.0776515448886315,-6.4437590508017095,0.4179098378496433
-5.672074131668548,13.588055435251832,0.7332872335042222
14.813283924672177,0.9461393534740346,0.6938544249864235
-7.695108058221782,2.9297887586447793,0.7041787875900972
9.536776149051576,0.7466107067885339,1.4111524987965096
-15.225611596313513,-5.550146709263384,0.5872240646217542
3.3829992552576584,11.226584706435617,1.5088131065868111
12.378816772284281,17.291065992108003,0.8721140378088873
-5.715784644132551,12.763294131065436,0.5009407233584223
-8.145966576149647,3.2597030883202116,1.1932369452339953
-16.38072867800108,10.806452836810777,0.6631292559900538
-9.374214695891748,-6.6615183430428715,0.5010324735860703
-2.223183298247381,-2.5255371888579603,0.38680790074985527
-19.772546377946423,0.8259278517505955,0.770589063607519
-13.032749207356442,9.092359767814923,0.7334644314775287
-9.099295211885075,16.776437408739127,0.2062786821477586
-7.781683702416062,-5.413264986798957,1.0671188328253265
-17.91895085061581,-16.238022617889747,1.208750240302319
-14.976707435800819,-4.749821846199449,0.6751460461379156
-4.792380677477862,-9.880886571795875,0.3402232032861156
-2.436746708085856,11.096556296707103,0.7306435706087355
-0.701721261217493,-8.853585501488777,1.247544225197788
13.210122454363727,-6.086988643214234,1.378161066881885
14.49984841664282,8.789135001273905,0.8078952903963182
15.207299125259524,-18.082032951062764,0.4363407016804877
-13.37330018129438,3.4711205858221774,0.7382931570250892
15.908648758388907,-14.963387792926746,1.2346818308338567
-0.585144472842984,-5.178387169411156,1.4688524752118317
-8.896160517658371,-19.451190633652523,0.34524958552631707
-13.586135476847762,-18.24329243931249,0.6634636640398391
-11.25544398891508,-1.384214809559996,0.6480110735505877
-9.377232748803369,0.2775798177669415,1.1359248634678132
-4.069803636496436,-6.031982354147662,0.5045175464666182
10.502566821711778,-10.172729456220996,0.45811709812307744
-15.424182923939576,13.132321689558665,1.0326654924857672
4.125160188191664,-3.3338424945255127,0.6698226856098367
6.866565354783095,1.4444101909478206,0.7621166128775925
5.413172972172532,10.00443800808047,1.1314016046383009
13.6886747566571,-14.29734436844491,1.1363683809705036
2.6691397420262035,-4.4636330505481645,0.6430418103504152
-17.34679570872576,-0.4726656182036493,0.22738457134775508
2.2877375411542253,6.80610523398169,0.521761878659815
10.389029340373035,11.916461149530598,1.4678870515413152
19.02633122573466,-7.31828084551621,0.7274583815468573
14.502950332195212,3.9769847238039127,0.8254152716554137
18.026658259177495,-6.945826565690405,0.9702880185307732
2.345984510573601,-10.965471269044036,0.6417482691436186
16.403494449224524,8.578138002528316,0.5052388432441649
-10.36915203030162,-5.24901024325783,1.0690950088123339
-14.050544835758657,-15.298593104260485,0.6361296376407838
7.034835834901298,0.7760068352077631,0.6311669721187079
5.188573951364916,2.2792326579820283,0.538758270577312
-2.3580703795410614,-1.039956339713008,0.7495069268240351
-7.1854809137420474,16.10652076912401,1.124124947454323
7.768879888779981,-17.107927687030617,1.7947004147472758
5.519258542843399,-12.203065417217429,0.6854772330380179
-4.74875990630605,-5.144475980598191,0.8510149620584994
-19.531682545793664,-9.85158600096125,0.9317079344687732
18.283521544324635,-5.244571348761088,1.2431097755689178
-0.5863658120591992,5.217114383077529,0.8666333308250399
-10.028183470264405,0.4999736868166593,0.6497459398550732
-14.164761240913379,-12.868673312060753,0.47527461393301207
4.377855666178334,-11.006700643437242,0.659080030477332
-7.89821299383874,17.63435306850721,0.5534252014384783
-14.712623846454132,6.925617964979974,0.38251516075844205
-15.367678325719627,-4.199781360267654,0.5136797419831823
-8.117315070253328,-1.865971248106078,0.9422921646132433
9.27750717478473,4.42625787131248,0.6370604952859075
-9.794606142804994,18.389051810894102,0.4644762972139757
-5.906676555410396,-6.078612568781061,0.9106470743135716
8.401423510318505,-11.809135298613471,0.6031323758848129
-6.145582521678058,-3.8902072281485545,1.0728062223430268
11.182561000526366,9.910498240311174,1.8443833038325719
16.600611115996394,-16.63798728265306,1.3770843631352858
13.981573521935545,-0.7122543719267753,1.340514462150182
-0.8901826641438362,-16.22978974225733,0.18599266004964485
16.2502804092819,-3.207549747186963,0.6231345752341158
-3.3341695836763776,1.8905106681162493,0.25973298809290957
-12.4462457419982,2.182285390311872,0.4554841262891485
13.745873317465538,-10.528994622670766,1.6011631614308734
-11.52433001187973,1.9669888330370036,0.6651904229460732
7.029697075790054,1.680995116004791,0.7856795745346354
-2.8122161842266493,18.10149223758703,1.1293411110073721
10.57609326275671,14.840699349477873,1.2820704856258984
4.00736453301333,-12.256260035980521,0.5754161729255984
17.273502324997956,12.780185481722206,1.4421740227686342
17.021231980942815,-4.9725897926031415,0.999127891806526
-0.20018599650837743,-2.2741176420258995,0.6751080853251847
-7.595787426139452,-11.272712020517393,1.4015380456315123
-9.267041461029542,-6.1718190801998,0.3870207622319372
-2.598864672399344,8.71178910306934,1.2161716817571921
-17.75041253605536,10.013087731729442,1.1344125130851646
1.7442567769175774,-8.760890335928444,0.9635908276725814
1.5623190715116166,15.952361624458867,0.6654131428346992
-18.204517437568594,1.0231788659388776,0.25880128335737596
6.785164924946592,-7.244391657483549,0.6104939413749303
-7.6704116331386665,-0.17411156148516227,1.013458151103411
-1.3310692198744078,-18.77671568021629,0.7389797842942981
13.125644781571836,-0.348944693895497,1.1815138242384586
19.150333248950687,-11.887107137819072,0.9171336599427016
-15.386115235631749,9.471977898323022,1.3592413201796143
-13.33642378965395,-15.962205633176016,0.8324394176461714
-1.6968338686382012,12.866482961457798,0.24102869611856256
10.89082905816078,-1.2728354716757266,1.2379779073669666
12.569041888209846,1.1925233491682476,0.7997469635463107
10.168250502179077,-14.0824197716901,1.219742767309395
-3.7461539696300292,10.321934881807504,0.7975831786172789
13.309794657191027,-18.700013892537473,1.176502112647539
4.711723797581868,12.700548526635117,1.4180138117578962
-8.00638172256864,-15.334004059639668,0.8485095674022719
-14.891138907882176,2.8151590967541686,0.4585475204327123
10.449870542927542,-13.284257151832257,0.6576630624669292
4.638052228706254,-7.710083485624729,0.7575925206114081
-6.109534754093087,-9.746514290231968,0.953132646063622
-9.820116187446647,-2.9353419714324573,1.0782579178224894
-4.948054618719544,5.442287921875305,0.5876116862516764
12.148294607858588,-4.618794198820048,1.0747493182288694
4.309998036917939,6.607931047263019,0.8049467361998937
17.235207594491627,-8.218160719008871,0.743630961827452
-7.56607074585208,-13.60235435638861,1.3622709165677576
17.957364692566117,10.899746229114925,0.8534251038471843
10.916328408578408,12.37272394417311,1.1536369720474369
2.7873732399800453,14.198989042288687,0.2713069117424207
-6.547028867631926,-18.04384490208839,0.9129897700527417
-10.764254180699119,3.887580083159424,0.8236332963697753
10.963181869236116,-10.17608609472922,0.5064066825740458
18.9811125279412,-7.001902767030156,0.89555263548759
-6.410152643158646,0.05757382874978845,0.8431744766717659
17.540450356601063,-18.192752711477723,1.0403379538163249
-10.984390037578432,-16.842692421512723,0.7872083567084373
8.31346907358487,-7.6299425861958134,0.43544978615171076
-6.473921606017603,-17.320320245053914,0.6528499135595358
18.78259230848827,-16.199569794666445,0.6070419880518324
6.242645577417164,12.121305331849001,0.911773816772549
-8.674717817561653,3.590945993357689,1.4157130271421656
-18.944387629473816,-3.5901554729007934,0.8218333392433596
0.019822108688316575,8.712706822769665,0.7359702501415163
-15.121262821584978,-15.62433749093007,0.36841314266736247
-19.503857051919947,7.2793718743794535,0.8267001689975539
13.691688167065493,-6.459476567751352,1.0508245099704001
3.0366221939460623,9.697809488057597,1.2130350116916497
-2.2723766955936178,10.326230170183322,0.7422876695201182
16.17478296745707,5.601440415359132,0.9397094043163353
-14.286405940675984,-8.593082985445047,0.41156207058630206
16.561196326155105,-5.793362022675815,0.886395919926324
6.822710986474412,-6.760760630061995,0.6974787122328436
-6.933660315180674,-12.48008661912062,1.7874290049947839
6.8438979783968215,-4.221390002859188,1.1264603128298025
-11.25950863089869,10.087907182380569,0.5216980129018856
-3.0601541119777735,16.275459350922155,0.885716531433298
-9.759609896271222,-18.50770132576732,0.3658890298074409
-5.325110348276624,17.01117183402556,0.7277880808486141
-14.698368712257931,-9.266927809607232,0.8682465106204964
13.980721428427302,16.902503641998003,0.8135742243041947
18.062813133891225,-5.833875519809823,1.241236660115588
9.638293455101824,-4.379524344968404,1.1493079844231673
11.595501549127864,2.5408684220327373,0.6651279283235952
-5.896487366996679,8.802607149922569,0.8405454958163203
19.129342307708136,4.12614748143238,0.36865024775223
-8.009126503831872,-16.49347939512214,0.3568721359024293
-19.411533765145826,-0.1845324962777397,0.2825218274274529
9.575219531676346,-2.367647414193648,1.2326695265789236
0.21327926982477763,-1.5297873701615359,0.8142852262072318
19.599701429503092,-14.09990733923346,0.33045379912990464
-5.782487613060955,-18.06337793711389,1.4874508775124884
-6.705867761085727,11.559216019506273,0.33257298746713304
7.1586007040049005,-1.793321295024196,0.4746056861826486
-2.7269620921505897,9.998264505642119,0.7211343169259539
15.336510860624898,11.618783680604388,0.48390437585832363
6.080304829285737,0.1991438418436431,1.2673738867659907
0.5660723037422919,9.064420493335739,0.40127079008668975
3.4832007508308322,-18.516725910404848,1.5851454356749617
1.6736424247913604,-10.531965983262502,0.6083418699634626
-4.26492846639421,-11.984475264507264,0.7298868722756067
-13.557872987941781,9.667116360801344,0.7070906936042509
-10.334252460753497,1.889609564540514,0.5811950764892406
3.9799464588786577,-1.5206697357030308,1.0285024470806086
14.663189582977225,-18.41871946746412,1.0073487706000568
14.231271300329205,-13.318072875009124,0.9511865800652675
-1.756664464115424,11.774239109575774,0.9452738150163247
-6.619970702438032,12.850346764999301,0.5321405771951534
-10.191670460381959,-14.870071595009179,1.164718306668827
9.322754717458452,9.907249704695396,1.4502695696312702
-15.107636628379515,-5.642875376650345,0.7605363219557624
8.175069955521515,-10.814922943243758,0.39833041255885265
-17.61637819537635,-3.8990535887617455,1.3281332715999568
-15.034512030839267,6.711536373771004,0.546950965105487
15.613651561648126,-15.75114007620975,0.9770167492893141
-8.574696624505496,-15.684539574557679,0.6606963201368009
13.225834449866191,-18.200734845994056,1.311785809810228
-7.9719065549583625,-18.753849927786778,0.5249810263342095
4.171218163677153,2.489408902608865,1.2351365131018188
4.774783666900131,-15.376176355893225,0.369092481231144
7.444112815457974,8.310696274814482,0.8275267098941897
-17.069393987764055,11.200850073293893,0.595773208483767
10.90136089472212,-14.383591032931026,0.9583055129212869
-13.435415576148024,-5.870737237595476,0.9609242617756907
8.551991882440376,-7.979531517268747,0.25704987513580174
12.084815125104143,14.952050475907527,0.6852362425288975
-10.144404726780675,-6.156500583358952,0.5692404889657787
19.683839099422315,2.1509894628670594,1.1424542964864113
-13.431889256378312,-7.32195234854299,0.8561110854344945
-9.127748384865484,-18.76454410519436,0.17242217486704597
-6.984777643032496,-14.938573307922386,1.0956962008946471
-10.849749697371202,15.380077035498736,0.6514368637581185
-8.566615970783928,-0.1340428533674114,0.9432967921519363
-5.530362424556387,-3.1851653886881124,0.884506891217877
3.205490283020307,-6.309571296686318,0.5911430088156672
-0.04846126444311594,5.388650805757681,0.867976581992128
-12.775965384325803,7.282181996588616,1.0694448414632816
10.671867637123821,-17.498906231252718,0.28077315768919586
2.5573391639841034,3.4286527056462575,1.6477759010628517
15.415935335469904,-16.82831675992324,1.1517574749379025
4.3658972445752156,18.816259211921277,1.2005645482671305
8.921464014696603,8.407239635429846,1.045740410924476
6.147581783372349,10.070319076515162,0.7297606536685911
1.1245869394089425,-5.732973780193632,1.2924289856762559
-4.677147829083239,19.116364467616265,0.5728027797868895
-9.402497131857084,-10.516898296600639,0.757246729698646
3.4503395884472994,2.452673515133572,1.422383686609362
0.9007341911134681,13.779143013720855,1.202842506994695
-11.189724507299946,12.744177762337934,0.6839815042840051
17.820810692214472,-17.500986209436086,1.0103240195010765
7.41724476098263,1.6410432667884614,0.5745883324157499
16.894401726340035,1.0500142849088832,1.312400981750433
-9.785207303725239,-2.4624225482136985,0.9890873389615771
-13.206612653479546,18.380072328489284,0.8159840964765407
-18.638764062375476,0.2358114111858569,0.19277101055248363
-11.74095219996778,4.2916554711926445,1.0668555313121537
1.6400178121277236,-15.235489408834301,1.0766366504972935
-10.562700475124478,8.226840884706093,0.6913729078732547
2.7247705503259283,5.1871723190373515,0.7931075966826368
-13.480195847304035,0.793784123413861,0.3529176827033682
-19.241257394678193,1.1809838798494745,0.5773591414911616
2.392188197664563,-17.909685009118327,1.2804354288974211
3.249230137124318,8.778210938446982,0.7736109094452556
1.5009635711473202,17.330407926873832,0.7506380118971723
8.824231508203184,-14.646481605726787,1.4083138878060066
-5.998845959358604,8.898873121475631,0.70288177692898
10.147350131020332,-7.649974529388777,0.5145920014649025
-9.584272232759744,-15.616873640168771,0.9491388512094595
-19.959485106380164,-1.614157325359983,0.8955946839314315
9.356159831447943,6.195108542312976,0.34452899814045185
-6.275958760148974,-9.056560999400656,1.1877650874382788
-2.4221069349654876,-15.662721191889247,0.3866690989582485
-4.707854340849767,18.51577436452515,0.5277754351153279
-14.243995680837873,1.852379159197973,0.33305965363967033
8.59712439326529,-3.48254611237779,0.9372755338592103
5.487003572563509,-14.451927731749485,0.9171924714530935
0.3263008806065315,18.126595988486216,1.1743227181571683
19.631207422497347,-7.31472722143101,0.8767278245574406
9.100217676837158,4.439202725810631,0.5491528043375314
5.674070432119763,8.363616043703267,0.8851204734079555
-8.098472462364597,0.4796500938686208,1.1712362840366262
-0.25891547329128883,17.788344115832473,1.1493099000939042
-2.1837376202299517,5.9479839146730775,0.5828766523763315
-15.294049455858264,0.7362604244170399,0.22476345156579328
11.424685413025276,-16.14881385711827,0.3485884290198162
2.978506004404892,9.381142866834043,0.8246818622361586
-18.25013284000939,8.281382774000768,1.0560872269700219
-3.653655905565941,6.262568913237029,0.8698289854426995
-17.178731336063624,13.543528827015955,0.8372177091316609
18.54759693457072,11.307913566792127,1.0146628150717723
-4.134657515994702,-7.526638771882155,0.709629724925146
18.6073974687066,-12.72468797270696,0.6828297158957221
7.18806730382585,2.825554722189306,0.652115379948882
-15.49875338652174,-16.06446758769693,0.44490996706717983
10.008441824544114,7.154228936830911,1.0456522363276664
-6.409654377292075,-5.84119634303455,0.7930832963363051
19.153133040768445,14.834605640920394,0.5875738770012169
-17.209528662406385,-14.592219238705933,1.5391972187915943
0.03879899963202149,-16.23201808189855,0.3783555891906943
17.035347152472447,2.279746638635295,0.9879243686523808
13.700327206779257,-13.913531894256712,1.2030612270626044
-14.436827228921882,-5.0726915105812544,0.9568013739813938
-2.8462761103419787,7.5381411871801305,1.216132919278492
-19.655274764201298,-10.917490458574468,0.6986386962936968
-12.433174613197352,7.627864535960313,0.5783950394899444
1.1739864886438198,-9.70861136849721,1.2864319619027413
14.825964795233602,3.922655433384236,0.7566040216343204
4.6468930364674,15.482756773810479,0.7491387878376454
-11.89739851396551,7.311921049541375,0.44056652203273006
-7.560922120951016,5.727127943738385,0.6617879881221312
-16.289806894111845,8.880092966355324,0.8275019993986832
-12.501288469375297,0.3310380127181105,0.7786833616666977
7.940605369093255,14.94203896388958,0.8152253893995515
-18.230137513372636,8.187715553018048,0.9274480712431507
-4.12592905732259,-7.551979141295732,0.7428947328717662
10.799502480936944,3.0659465143868445,0.7602490178434143
-18.898157414870607,7.540470938827969,1.1073414121733915
-14.212252925734074,3.770775138671887,0.43979835677611734
8.687740778046212,-18.744775081615263,0.9284353571516977
6.45268641855797,9.388224879854619,0.5942745778747923
-1.2755896139585943,-1.123200921251648,0.8038944150822327
-19.851927024857655,-7.919753527644993,0.6623992579246277
19.698061573894876,7.036406899837424,0.947682537263178
0.7314184208847792,-12.84758681514603,0.3349654103170571
-5.860314867413589,-11.444141480051776,1.0753226862764604
-16.890316892197177,-3.546269266395342,1.1508593392681103
18.164631008582994,8.10974673777622,1.5303043668828082
6.56551967618633,-18.54848353424973,0.742044772845081
-18.384930148647175,19.2622216189925,0.5119637039978264
17.118126849313086,14.309300824506856,1.0842101751319249
3.9550596303882166,8.182110947211136,0.5908103365079753
11.790415267644406,-14.118970684772073,0.9195845825606122
-16.325128717302704,12.584224177850565,1.3081848865092502
-8.497464974019717,9.843655471770887,0.6866622461783096
11.996691910682962,-9.72875789344089,0.5140508958491764
-5.146155726581458,9.503263866025673,0.9408919128674822
5.535236629816609,1.0885546772496681,0.8180578274800149
-17.747786593474636,3.614790121490742,0.34991700075869636
-5.983194229227928,-10.174392227809083,0.9635035137654054
4.135292769574743,12.915120354825838,1.3593308795803871
-7.733120418162791,16.90849934303303,0.6604760639670523
18.70525529930412,-2.5052475056121573,1.0171450889338491
14.567579417976816,-11.977966062323073,1.0936682978811458
3.730248206167804,12.194920118199704,1.2898557907461754
-8.531007956893419,3.808271945073191,1.6100842782405134
3.9234549381934194,15.669097173539093,1.1230955853167648
-4.629242712590255,1.3682341260602016,1.2411686345643145
-11.637469921332112,11.532035273329594,0.1296564108128447
2.326269800208859,14.352493314597645,0.4189706283484849
-17.08527955638521,9.75247603726578,1.093722478235796
3.5098753661688917,-2.6043180186869677,0.4853485789494079
1.8674349510525126,-3.8341240697792465,0.8734392812653329
-2.23966617081809,10.641950094382043,0.7500019744470777
-0.4811509847246995,-7.8377696818935405,1.0719291880074164
17.12748937109162,-18.72217242677724,1.0088511691545787
1.8139937431609319,-14.367170371336044,0.9352240878746287
-16.95013657591289,16.704868569727857,0.5657279284133543
19.74494074026574,-9.31339445421839,0.25637138089261363
13.836269399154858,-11.379278993967104,1.6285397101750343
-0.5748551217469675,14.929227448445623,0.9829288929092801
-16.192445640238727,6.218475845308738,1.05328160905739
-4.7904603856007455,17.09950103411162,0.7328178172622453
-5.818955813126433,-0.5579784785755066,0.5728152281386987
-17.287215434477705,-17.98159620082837,0.7643194244069956
0.17209158876990927,-13.624993697917883,0.6307428668688481
-14.972554717397815,-18.14973049369943,0.9410568349183389
-15.292334666761302,14.542150060647266,0.48581067246585036
-17.416422782045643,6.926540560575731,0.6843564656605909
8.776862988096354,17.493300837683762,0.9728321021326126
2.647807316731921,-11.396294359258956,0.5726347023601084
-18.187647960113512,14.393161968950253,0.7005283286982351
-18.39752110260111,-17.570868393546565,0.872346917449159
-4.146939790118861,10.197595287567122,0.9712503743421034
-9.420801431699338,3.0630205194952254,1.2756559382911847
-9.873486403758193,-10.627780422780706,0.6520403871390448
-13.380515968913222,12.129483691578422,0.9083170408238205
3.9645389552943016,14.639278787974177,0.7790817236313589
-0.5979168355949795,-18.013506730455205,0.9944063248150646
16.631870557364337,-4.790937725328126,0.89653653482944
-2.8022400030937717,0.5893450110480458,0.36338516770557877
19.42838545622586,-13.312150345799054,0.30428178126109967
-10.490234094331514,11.91963097942643,0.29501154888352915
-8.581003184237233,-17.032880603491954,0.22827643559334734
-2.971344757540354,17.190595902129743,1.0126318860879786
11.93266985502683,17.366723333115452,1.0339819414211842
-2.4350122323196253,19.605774164776207,0.7874519675847436
19.847792369720267,15.640602510758335,0.4074672464533345
-8.199339339762615,-7.279803525659837,1.2527630154240361
-5.628403595715547,8.775506383503956,0.7719519060787795
-13.887592414370996,-16.62987371719689,1.0744871539286003
4.03682405136108,-17.60405110595627,0.9425666692560286
-14.287804763383512,7.648477808580488,0.8942995968555428
17.75905089512782,7.521361140147015,1.6259262238855128
19.273551878392695,-13.371835543148606,0.4033976349865696
17.36583190605141,-4.396075784745976,1.0206012771452528
-15.005961763268267,-11.537661341121312,1.1191379851840972
19.595448928249432,9.003297818192518,1.0114655685370566
-5.676659247906567,13.448377133850052,0.8369581174384236
10.054150401738951,10.963658216016068,1.7009375497808716
-10.136511873751527,16.146955498446026,0.4821340618550787
11.45373070802362,14.143773343108201,1.058605139925296
5.825192382087732,-16.488563896989756,1.4236726806095727
14.245885114600448,6.551258565632246,0.2717100079576056
4.4461561987357,0.20950545620326722,0.4751575387221982
-13.228752784969613,18.18036434497482,0.8655194930337888
-1.7398045920969594,-2.9718591543840915,0.1861512083140846
13.16149889049722,-8.325417985626732,0.5204358813552284
-0.08943249421243138,14.660879058771854,1.0163035247742778
18.549793571065706,16.662820130210783,0.7475849957583619
-18.75494284170923,19.78342081893691,0.8705252417696178
-15.482143019156052,-15.610852384484382,0.4190256438517307
-13.918470435832187,17.22767852467622,0.7674462032558897
17.834997278344993,11.847762012565553,1.1020492972554246
-16.789618916145443,-6.05502709966283,0.38513812632473704
0.9879092354763586,-15.575157875463695,0.8288065718905375
11.237004448155044,-9.825796678382886,0.487208345112897
1.3192840295051695,-9.833341095102943,1.1546982328699573
9.931573979451741,-8.022983197260555,0.6416490617596212
-10.375176918978667,-4.82554752891685,1.1424310622295353
11.07580357475188,12.629432864456682,1.0807362896606705
10.44409105905676,-2.0448722772407137,1.6953857455492667
14.414820899799494,15.21493183766799,0.6039243139608186
7.756822554172036,-6.90308352189065,0.47861187702030134
16.699329424191887,13.328655493183085,1.3976076451055484
-8.489964094325204,8.92491110285632,0.6409217781758805
18.691417117527692,-1.166107142996644,0.4365984687164789
19.865448698695893,2.148366207750378,1.0519664379061997
-9.20132605787796,-1.4349955530412686,0.5820028797050654
11.128546041635193,-18.199160313661796,0.4284758510514978
3.487538800996262,11.189140803849597,1.5111971828277366
-15.716525683916384,-15.17927459766247,0.2851066368863599
-3.7001259064492196,-10.293046930111714,0.28687334567701195
-9.680547643233869,-15.418098737425314,1.108580412869659
10.528157081161076,-11.39117535417462,0.3066619920199472
-1.4219190150074894,-10.43573882939603,1.1405450571986153
-12.28361254556451,0.64578955651006,0.7197395052699045
-13.792738413580583,14.982149018538642,0.6098400667406582
17.062431051017263,19.577443983935368,0.29641314878991576
4.886440266602278,3.8351940248985272,0.5371579288258419
13.26704313299247,-0.5947813168613756,1.3278646795659643
14.934814541741765,-2.8107031709124968,0.3773569860518034
4.877780878603247,-10.197391082177223,1.041670208541381
-8.789904787059658,5.03053429151738,0.9875126277468297
-0.351293768007924,-16.14637526918029,0.15483486138472038
-8.269710231529617,-8.621911495974818,1.3879918314126187
3.986142087268874,-13.901648988905396,1.343967038058783
0.4301964461277237,19.78720239353858,1.2477233444392617
19.82989259422864,-1.3700246323285903,0.48232683635538764
17.395294185311442,-11.015469648825986,0.9702961647234631
-17.85560648326304,7.887027156243477,0.9248732412519829
-0.0593798403600303,-3.889327587542496,1.0502286417576105
-10.542638211190113,16.96120514232151,0.5976919244227398
-18.52833194245909,0.37978617011818017,0.13623919786329716
13.438513172927614,-12.16450642761954,1.57577632505478
-17.279871202656917,-18.845302599666272,0.9758576274112802
-17.817294239882536,-19.678943374813773,0.7828168155362065
-14.080181747258509,-17.269837060075645,1.092630091244367
5.985696766139871,19.324406709610066,1.3851500874678853
12.469698335450119,-10.794867617425359,1.2007568421928458
-6.3994276999858535,6.52082219481505,0.42169858115826314
-19.456093120900793,14.513617318520552,0.34459875606903245
2.714903619874743,0.4097698942827357,1.1789156393465974
18.25761569650937,17.904420062648796,0.8256093944266021
5.728447628621424,12.09335099265553,1.232961654695833
-2.3354200478476486,1.7773570119873625,0.5185036280013249
2.2136023464488517,19.826489824928217,1.3404979268216246
-3.4241126144042298,-19.697763858842002,1.0508786627762696
0.11078462385304277,-18.370540085150818,1.1967602365157257
-12.154912572318914,-7.19444891484196,0.46539481133824984
14.90004839965728,6.908353751497,0.47346676365109547
-16.25981623290492,4.607083059813416,0.9756842184578562
-4.67430928932413,-17.457726864051097,1.2970540651900213
17.719968467098617,-7.147538062812071,0.869738355419324
1.9304798034911066,10.93631041621396,0.9917903136474188
-1.0798750260968433,-6.247884184381366,1.0262300340147348
14.848762965628985,-5.046489804757277,1.04742528418496
19.492928096506525,-3.8811299021571557,0.8238150526045175
16.450133084465506,10.823172842514758,1.0057408643027754
-0.047623738211989064,4.097848277383754,0.6434886535141482
18.704699830643122,-18.954735637243658,0.8483400088457309
-0.36014395314266423,11.716637734088472,0.7149762519783132
-7.795630358004972,-8.375843032920272,1.4215182018828905
14.903638478351802,-8.760306710786105,1.2156567654775494
-1.4409605666748924,-19.988780665264834,1.266691452289587
-15.650651377459281,-3.13852898424539,0.42192106647075595
-4.1268897673156335,-9.470585713790474,0.3610893687162869
-11.37507000161496,1.5590173709592001,0.6750822353339594
5.023542869378559,14.01655606269297,0.9685021547732784
-2.726049355639848,1.4441716455533893,0.5736896667958082
7.921136978432351,17.271647042191518,0.6499415337550573
17.58554709791205,-5.628697432145003,1.1492273164889686
11.987936648307112,-10.55887897058434,0.9185222829654575
6.762062213544922,9.659183890267599,0.7546209800802745
19.75625888844401,13.912734798699127,0.7312692050851669
-10.15341938323084,14.888226164657382,0.18547480696910926
-4.8466814787265875,2.0464321183687346,1.3217412734934968
-19.505103336663787,1.261026966119129,0.6634956486731031
13.285244985978352,9.541183498232499,1.2056969677635225
-12.484588297851523,15.497719433784155,0.6645366480161351
-4.492397545188922,13.349341094322561,0.2969320928121031
13.434383676414527,-15.284622907781884,0.6980202198918705
7.619158684969797,9.621931226214684,0.645280416410996
19.077034367519765,5.140437495230977,1.0114694042155987
16.359266795162767,-9.85378187957406,1.2092197320913722
16.02937633964543,7.0752226644056115,0.2503907197396272
3.940344772969709,1.1371116638981071,0.8734238891201973
4.241757350395254,-2.005963961264932,1.223093217786846
16.596946023735697,-8.756469197385531,0.9013634643614644
4.838864430185712,15.350204684866519,0.7912214299430733
2.173853104935027,4.036872590186039,1.2429900329044477
6.637764104853623,13.303925022721224,0.7381405736244382
-6.934454690249643,-19.827664824291894,0.3255923519367709
3.7196295790777683,-8.537457330056043,0.9721902763708885
-5.104485700369651,9.013805304182306,0.8505086791710437
15.772123796374686,-13.653820758984484,0.9797462944003735
19.412746813246258,-3.4179688080633284,0.8205796484897266
-8.415614914482617,18.77650622578126,0.5779947291150723
-19.044419040327544,7.3980025156180105,1.0634791821260876
18.842248762436753,-3.117377206161631,0.5482381298919827
19.685193669175163,-14.564051466249811,0.5935718322921816
11.083691355018882,19.737673144302967,0.9147863867953918
-18.887368402618844,-0.39418429941383337,0.166272289455297
-17.064002054872248,0.8183728098928285,0.16641659545247478
16.736792258701882,8.189192043527509,0.13486180083234306
17.995117284796592,4.379486101950256,0.4491388323658309
-17.741589012428246,-14.294033348535006,1.099902372322402
-0.12441277854378185,-13.575597722225169,0.743531737140087
10.433921504136329,-13.87042702020926,0.7284583539186824
-10.152142239945658,0.6355251555698302,0.6057036536957924
0.03648212258909567,4.603154420054423,0.8454763489295068
10.961348347683916,10.828522695571436,1.605989309322036
14.820402159015508,-19.272594457327152,1.0803002042898007
6.90574736718931,-18.52810152914364,0.7761827161047457
13.974175681957249,8.050740730728783,1.0569577230731864
0.30045911747972553,9.886201275025385,0.8447178446434437
8.211611568742963,-14.441073389495536,1.618082721026726
-7.63423821462756,-2.739229731837071,1.3132459489900474
2.72916052720468,5.237012303180215,0.8428661502829193
6.770907122214602,-11.630006738693508,0.4484645533537073
12.257046601336427,0.7657876001260178,0.7887243225008301
-5.679620624611022,-6.595558519302669,0.6688598606404628
-1.4426079608960372,-6.9988554522709165,0.6988172409212464
-5.214808288826136,-13.806123765833846,1.452399246062322
19.99315241133391,6.758249941055105,0.9927718187735977
1.5020812629380913,18.132195066044915,1.011254668150831
8.588310162765307,-19.72356389212667,0.6057930195650512
-15.078245702257856,10.266614723835097,1.1758580152304814
2.3287973557153308,0.09892824961255187,1.2386515459354794
12.020665671885638,11.789107207900678,0.7684003654459558
16.67976087257538,-5.0396312684308455,1.0487279133324252
13.670730345418406,-18.99615716293298,1.172353795853805
-18.439154288349613,-14.331604793247298,0.9594137060335364
-12.489756228670803,-12.066624995728898,0.7929229047610501
8.77067985526958,-7.2821112282524645,0.4942011199411547
-6.650418845877359,-2.0761181332510183,0.8161184369469606
12.516257719778679,8.17858803689493,1.2138947744762858
9.769745130433822,-9.888054507248668,0.8194202269939104
10.251690428768502,11.73538190214682,1.4526968822452735
-5.85361690062609,1.0789497673517623,1.2366011568721331
-1.4825476830026254,-0.6362268465451102,0.4580478658364064
-8.741456581965528,-7.156428036744803,0.9353195493441129
0.9968216434648269,-4.441745507423631,1.025081167488351
-3.2354263802661904,-10.751023499090975,1.0173337679821999
6.866404783410516,5.790978418515657,0.6427654368327664
18.339525831631775,7.8222896432157825,1.505781274776409
-9.706485957733753,3.409142323641184,1.3680460665696976
-18.924743281252532,-16.047429915400304,1.1688807476630492
19.569559050052504,7.573809631863469,1.11755730199738
-19.150789028589156,15.384947195011385,0.6750130021829925
8.406403237754713,-12.170418690744466,0.760300103333615
11.590947090257874,15.20542882152656,0.978161252362563
6.571878783283811,7.700686554335711,0.9554481579892526
-2.4696574690009925,1.6496750058533678,0.585337190171043
8.332906122452076,12.489289139412811,1.142106802879738
10.702451863407326,4.347564663885571,0.4266218562656067
-19.68584776762112,19.903098449076964,0.821686474027904
1.9444361147078624,-1.0858162738213935,1.2233489236069162
-10.947380234002594,0.3886863147353594,0.5775469160431395
11.257808341222493,-6.9726357141189546,0.929373273093118
8.128123375959198,15.02575521227152,0.8402509567873577
11.764037923469196,0.5068843461795716,0.4788526715042235
15.571157807365353,-10.756583234295803,1.0334062052613169
-13.553725643657074,15.598628169093914,0.6897188942061635
-13.310953019354939,4.372892401679408,0.9464224354312004
-5.741806221179772,18.81768153974337,0.38984333751281275
14.305075384241974,7.7362987469555655,1.0701013371488903
8.424371412059518,-12.547557420250385,0.7760319811672631
-11.022140974543984,11.600313530406194,0.3801700928445298
16.912387787702997,7.372339919728912,0.6782817329521235
18.591426949027017,7.234368626843548,1.5777769506859558
4.430900887493095,-17.812914544683363,0.6423656909219235
1.55639854107352,-0.9999503681916551,1.0873377105522417
15.413451344074915,-3.2169812985668997,0.7118107464450671
14.49284113630398,6.859358937657799,0.5163136236803201
0.7005712867336413,-7.286434641681495,1.9777228968737612
13.753612825402051,-16.236936196997974,0.7718159988879428
-5.659757553573144,-19.47947343492135,1.2994542466400874
8.410098883715538,11.058832243460724,0.9875443526410451
0.41004834689340797,-12.198782559493061,0.5349668169381467
-1.4048203690762797,-10.520580525754678,1.4549055620194542
17.29071012816361,-0.4980866834312607,1.1484329441190244
-10.998985479760833,-9.291592068202714,0.629835448437078
-11.838987041556974,1.4986377045524826,0.5132324293853362
-11.181119133497193,13.707226804573104,0.7186494540112538
-1.709946388113714,-9.024227003413703,1.306832880302783
-7.453541907586807,3.9126337124486774,1.3271574818744556
17.327756365001207,3.3658025915580545,0.9150020830868683
-12.088054911538975,-19.40754964795877,1.444121516237618
14.03738469693969,0.8563695055247109,1.4675524589336228
-5.705379082502571,0.25089759705121395,0.8525895348444235
-19.58849420105401,7.572812124388054,0.9264020848722596
7.645940023527793,7.731251996366197,0.9433261157588436
9.491789661547113,4.215712626980967,0.6650894440794907
-9.926348448862573,-6.740200045702336,0.5560034481304155
18.639632475874805,-7.7301116528358715,0.6674887914594649
15.57180693074583,13.934268571231804,1.0642450417137663
-7.819152891329422,18.382388399888562,0.4842791618127177
-17.05582149013788,8.06336352345572,0.6818441936920835
-16.96146228348524,13.146872448463625,1.1049117576056455
5.2512977035450845,12.138840785835036,1.4089503245312065
14.324946690215164,-12.95388220740643,0.9696680306154346
-7.353717571781306,-1.7574721762755061,0.909714213140883
-1.147944103050751,11.23590326041338,0.949935427796886
-16.68834649445511,8.536183746072325,0.49265093343452676
0.5560423668064196,14.406983760860477,1.285161434715425
12.370198026990373,10.977019117480744,0.8060097329400108
-1.6542163981743343,-18.066581375452365,0.5331607200027406
-17.16416519671207,17.66046788894092,0.7367580904609544
-5.247526635696325,15.099395805767287,1.1515896952950424
1.2300489050027927,18.235023908490774,0.9566895911068073
0.4995604204740758,2.558672233608071,0.9923297317103168
1.480526978468781,10.886835132419815,0.8513657103730747
-5.75697200929595,-9.437831954369802,0.5829391116512249
-10.819395285619828,17.114787280263762,0.7830280117286508
2.746828201740705,11.2771172963932,1.4390912411753134
7.718093802457105,13.786221388776816,0.8804020076042225
2.3359218576537373,-2.8885305920991478,0.561324841998684
-8.093729939520916,3.8322036269086723,1.3884893329393384
16.132072784324002,-16.08459205339784,1.0442424541776274
-12.576098627453582,13.775213464162988,0.6568847206394254
-8.074969396544098,1.398609406422846,1.1026219404722881
-5.969323740601817,11.906559489190972,0.2236488605923528
12.78587587412489,8.90046227489265,1.0435992006212162
-19.517578177372187,-18.169985097376614,1.1142306877875172
1.888470501586312,-13.432604032157386,0.8678550341630208
-12.464145351110854,-5.197719335445349,0.42537142010175505
-8.77400527797274,-10.852129580522112,1.1214362234735993
-8.895807236872662,5.167120655937762,0.8254682429567197
-11.4796182244724,-14.547865142392148,0.6797409838015107
17.75667370708623,-1.7648413154466596,0.8403487864425757
6.706919182620027,-3.742377583122078,1.07277039627841
13.1420332070294,9.027973526620428,0.9099295527659711
-3.794719297022148,-11.014596701589184,0.5317374383283698
-4.477149685140294,12.47402170147172,0.1832118056232718
19.033558864898687,2.2026643721809904,1.1168111747999867
-13.270132408601864,0.8902719007997888,0.32332864897188485
-11.910977738853266,15.002908710976108,0.5564981776788839
-3.529406868473224,1.8612311485297255,0.7093412453130695
-18.336014770793643,16.420234209553477,0.4628310651661979
-13.089026351425286,-18.104826289898494,0.702147137551811
14.071276440376707,-16.323106499948548,0.7067001732608367
-6.325872428981224,2.0638550002740317,1.0779287292660398
-5.676997462332913,-7.560156174592594,0.4377941953321085
-8.006098860974369,17.288840823314132,0.4489749509425015
13.773999261001308,5.655773232123529,0.9953526411259768
13.925270489432052,14.041936964357198,0.18110098493716684
16.547026842790743,10.091715927452487,0.7406618620940469
-18.163667312797248,-13.783569018450699,1.1943706846209607
4.269312700505772,-10.452509197756763,0.7378168992896094
-12.665394383814345,-17.785567789478108,0.5834629667445327
15.735361757326054,-17.48488921082427,1.0088795958536207
12.481124432912424,-1.1339989582859324,1.330933697387023
8.34991983620359,-14.277901880078442,1.5677217364885019
4.851139962412681,-15.726239534469656,0.41372606121195776
12.24866195593323,18.892246487945073,0.9425779609715473
5.656270866460339,-13.567452436830028,1.18163214346054
11.80190848143161,19.676564151626906,0.9697439981983939
-13.97452324807019,2.8803220110566414,0.5312493781518813
6.369794378459609,-3.3727003041416665,0.9824132309958263
5.177873769614436,-10.354277113694067,0.9240589385433765
-18.320127259514372,7.255169436928526,0.9682738973157218
-2.676950189846103,-13.057090668334247,0.8391491691285969
11.537257681125332,15.636103961657064,0.9569511177355615
-0.4463961456640746,-7.921971480996849,0.9175372816292808
8.228918292709078,17.507865544819545,0.7196838087963254
-5.452507654801577,-6.588942052177128,0.5183515883920117
-5.310223007311809,19.66834691826171,0.5762934525386422
-5.654383569764434,16.410196552683516,0.8499329320363501
-12.491920083989548,-8.498671305271408,0.5706627364535583
6.589044253216478,-2.0979694699550855,0.7735188285290365
1.7453106503076867,10.512525884051808,0.6127709263593231
14.335964689977992,10.926777085479074,0.338093787940566
2.177920720949402,-4.19134392802032,0.6659796658300576
-5.818076607983889,-4.7645514548934855,1.1061435923567526
14.260474173331296,-11.535040576990436,1.4405925316400046
-0.6674865038600366,-15.555505348381157,0.5023926185393126
-1.7505239241435824,-8.282995705257772,0.9042430479723846
-6.143656979873429,-10.433830684520618,0.9735628921745189
17.42972348235724,-12.337027771668104,1.085562391200871
-1.907206594401707,4.069766981557361,0.5754875095004611
-15.263775933778504,3.506525057366268,0.31482249030233567
13.423050313785026,6.8611384863760065,0.5237514053883306
7.055339377556503,5.507393580845914,0.4433412779198905
4.06302057590802,-10.058895070676739,0.9355001425867927
6.5698337769198965,5.356502552259585,0.44842330501519634
-13.55153469161591,-12.946083596175747,0.4507181754226288
4.480834234082987,-1.7722921921823556,1.1462350016138072
-14.518541159922687,-17.050907776425852,1.0210671129638804
-5.201581236722745,-6.298239152455615,0.385111014617172
-18.04552727896602,-2.7045886246820707,0.7737639120085953
-7.305265705781272,4.924085830051133,1.2130469448954275
-6.4493173101442824,-2.0212184762393477,0.8061119153912544
-2.9091321074667746,5.090369098040718,0.6530201007652133
19.156409611587797,4.7307757913895365,0.8684497469437252
1.8843238626296426,-14.435616473277806,0.9730279217027149
-16.42642507637475,-9.158165955855067,0.9460515683092362
-18.240633328411086,-9.854057983254485,0.483481771779728
-2.5920965016542112,-0.007482796695924776,0.5122942249889425
-8.922563344693724,-16.744320944382952,0.3710355328114039
-7.642971892531762,10.24166441954964,0.7033561698760139
16.851871924558765,6.625855295910448,0.6688753745780429
5.965621503436537,4.232231680658121,0.659210759828461
-0.31256673325295026,19.78339939356826,1.2882220850578636
19.633599376129368,17.32716820205492,0.5715277664083683
9.796397755229428,-10.29254696599564,0.8326101927941443
15.960361058517393,9.246269220961775,0.7865804622674496
-5.715497995663043,17.584493351192947,0.33197342144368114
3.682826101682611,-8.856550607276162,0.8534889522195145
9.48102653439458,-14.708184710828256,1.3195614201034185
-1.1014006561532774,-9.184673025275414,1.2577628072410505
14.773517415963731,-8.0991794996915,1.12692649278979
-13.01668370836111,-3.3372190850444774,0.3079432940633688
-19.70116650429778,18.50786331717758,0.4330719583608077
-12.332143765259215,-6.323280367201782,0.823651258852826
0.9578078330245816,-17.19547218603646,0.6555981842135127
6.07917357128942,5.63374897798532,0.40215810378956834
15.29571589291772,-9.959891943890309,1.2285286779102365
-19.398187206487254,-10.967627803855432,0.7922579765082424
9.737920459497502,17.004656718021486,0.9155003761342655
-1.5747317006372512,-4.418646248208553,1.3149995870005922
13.903783639187921,9.61206471383101,0.8994283308546728
-0.05772395642974004,-16.578994773789134,0.3218442604408682
-19.94547954790257,-5.358485867687172,0.3717453240863065
-6.2087019959352965,12.006739915183587,0.2468569712093862
4.363050102939784,-1.5979515931757327,1.3792261041434828
-10.946667236570736,-14.176122105638221,0.703845128160131
17.169960089465583,1.8714236958303196,0.8692082777738608
-14.948561312531679,-17.698466607275535,0.8713040538790799
-2.238727883428389,-2.976589260743644,0.5122569402979726
16.145654619203256,-9.558250199383052,1.1440468108984836
-14.936697456400548,-1.000849644620601,1.021829694655426
2.6342948110350726,11.305643286766923,1.528103164799665
14.590013462930187,-13.638358264414494,0.7620356769519949
5.0199682336811335,-9.225915478848714,0.8523956067565036
16.91091308840784,-10.550509623453127,0.9558657869445036
12.71580204051454,15.69165769836021,0.8377880482991589
-13.908441754260696,-12.130523395813864,0.7589275123757968
-1.9456720805999694,-7.729906345521581,1.1022685900335363
-19.787194911307306,-0.9315583535369001,0.3674075522512408
-18.09629894486377,-5.66437577939336,0.9890171125324623
10.513222691571183,3.045261236466601,0.8946639033150582
14.82929698015841,-16.320246106192407,0.6820088300246157
13.333734249568288,2.359887858602349,0.8844966510400718
12.5729368579372,-7.53864281443529,0.3631950980011961
-17.835510109103538,5.546963665635346,0.2898384647502266
-17.274604699169352,16.488557583828516,0.617130250720308
18.841129418262902,-6.294158141934512,0.9772915430383824
-12.020005509803608,-6.78303807590957,0.8276395076320179
-1.9473515697176467,-17.36536092921975,0.4618419265300622
11.755573451710536,17.462435803866875,1.0053318181982551
-14.2106320464068,7.833094223204355,0.8167071238982321
9.935825965171734,-11.082629155075846,0.4791254292006456
14.765900004079278,3.993340306763674,0.890442149764457
0.661015631018202,-18.6402766032662,1.1225227450099629
-2.1953438957461024,-3.740980327312844,0.712724723512594
-19.313155389638833,10.10530232750829,1.119890624914102
-17.548429023523337,-7.642038602566865,0.719314554856429
-9.788250599981314,6.452587022902641,0.4295479751301415
-13.70308504171945,-0.2235733504834272,0.6698330291147327
17.176959518787164,-5.660681609092872,1.1866712082330835
7.142625723457179,-0.15934694715815212,0.8752881410897144
10.659680120614553,-18.733690771340036,0.41511396535269623
-18.977869038813353,-7.117937585498527,0.7551312696392274
-2.399496212281967,-6.198144895774469,1.2471598769401029
6.860541866834264,16.668822465955955,0.37095517870467987
2.6657395095855385,-13.525475249218765,1.059221063572148
-3.2160090964965526,12.124413127384877,0.3786257362109136
-5.285667525065762,5.867526041751429,0.5473271747587054
-10.166386337212877,5.108824487199083,0.35620865974215793
7.084978323165409,-14.958726550092521,1.699383900170485
-13.11402368255099,12.388222288449327,0.6998925283528309
-16.419562430938033,0.7928255689540045,0.07418912132220053
15.954024344810598,-12.92855139168692,0.6189562695376711
3.732889207235246,14.103379530832896,0.7791708666750544
18.99229546579916,5.6535545456927,1.1463900817544954
-0.5814387326194357,16.842139456236588,0.4583471351826037
-19.99466504085622,-19.542020495657304,1.3323734185295597
6.20467145324119,12.990892897060988,0.689975355144314
1.234821887325186,8.04239031989853,0.5831359938526363
-14.263131285679043,-9.066371453234904,0.8225691357562752
1.674348690787376,-2.6693587742833955,0.24280042852297506
-19.236748047857418,-17.35600461900573,1.0000544674576746
-5.666047656479108,-11.382510147153567,0.8511085885263856
0.996503497473249,-6.749753411850353,1.713916166401438
19.45440389198516,2.0577458455438666,1.2134357435738203
4.843297418389369,15.34519214113341,0.7513403026726752
18.860488949804747,6.886516304390923,1.4081982406775284
1.3862673884694132,5.7936721984138515,0.7379292900537394
-2.773361924616321,4.791400281773722,0.589072911187695
-10.80733656225799,-7.85373746801362,0.5061110682464877
8.256371329368754,-7.683103452105705,0.3766762355253342
-6.928810691250749,-15.996426735995186,0.6164242950465529
-17.15881290960519,6.904005386304139,0.7256780371772352
9.840893155581849,-11.010383562322037,0.5001174521631155
-15.843877019488911,-0.44262681915895996,0.5216696808865907
-13.321634725300227,-18.255151346110935,0.9701532561380282
-11.175226929979445,-8.42552779623226,0.7227843715502595
4.333664818930952,14.55334234659783,0.913237411892606
13.10191629080228,-8.141386668617784,0.4686832509610194
16.52735152157483,-14.022676464543672,1.2124962094882188
8.170318455217004,3.470988750723805,0.40604508455754906
-18.825142807738565,-15.477853737828378,1.0907491146677193
-18.846005126985066,-0.8386194012233439,0.27511880257755
10.01199291680259,-19.29415352869499,0.770201987551216
-5.294192284263243,-17.308769126607068,1.2908993863194371
3.892533780299207,7.022831908759585,0.9087210114170658
-9.535293706108533,5.1583359026503715,0.42134550830120454
-4.229573537047667,-19.27149499808559,1.482576138841129
19.51912175285453,5.812858443091066,1.3544545207397083
15.250649297678947,-16.806696807088134,1.032613783119735
15.976546813116343,-8.581900510839095,1.1614189786006883
13.743843903394946,-3.0563941908538403,1.0315954672981347
-16.356038343734994,3.0361459423952653,0.5288032279995837
8.980742597413794,-12.0129273873113,0.5426662240538038
12.749147386206147,-7.8833341671260815,0.42177151792306505
-7.445593078878719,6.742734192456986,0.2753936811275783
9.646859289627141,6.635725674464137,0.9294013588964418
-1.4239143034244641,-2.41921379622368,0.47169864119872085
-13.3819205995401,14.687296799953536,0.6089950167886314
-12.812182183808503,14.169138389108234,0.5756270000007693
-4.481642160228887,12.274167962448395,0.37775499364955417
-16.220315506345937,-17.53064842879767,0.22235289228492955
-17.098166562715697,-10.085001635571938,0.6590966319504912
-17.23610188621977,15.675212469410923,0.25878289962054607
-6.213323666025715,5.379375734104528,0.7169449815730461
-1.401537502165361,-8.758730798889172,1.0705553958894405
6.0627878299284745,-17.778093080910253,1.1084725961890367
14.866750268794561,17.3813267834917,0.20017390877915764
-8.10986980184785,1.7663598112672219,1.0208327789488598
11.446013747484937,-14.696821390096627,0.9060775756957811
-14.794026839056986,18.511305961796253,0.30924474089046033
-5.797327299609844,6.78617155225345,0.5957365218437551
-10.899548151658065,8.855755175455656,0.7538962977482297
-3.148254672947349,10.871359145269686,0.910723852765304
2.7730757507952433,1.729323135733761,0.8303975454965609
-16.748647991705635,-0.6313594935439646,0.23078106158882555
-10.355063026264286,-2.990419923848254,1.2170160959038692
-10.417402131452004,-11.626473313382139,0.567156272778562
-16.3897264841313,-9.026188703670751,0.9328188130456583
10.715978269095764,-17.52461705120592,0.2378421556171778
-14.789301485112087,16.94738885186345,0.5730219696107584
0.3361590023186878,5.463746231953934,1.0613059370856082
5.499032038089837,2.581962571114545,0.871469872217779
11.971030216104573,-4.340297031353902,0.9836944109729928
9.490276774520105,2.3536508199763553,0.9289764601494986
-3.476060173792469,-3.2811339224993894,0.8252755027396149
19.825488485192132,-8.218372119456792,0.4896337527594199
11.757394548938514,11.648427802971216,0.8222804643528133
14.005082728244346,-4.48660086827509,1.3348527683608422
17.873054075067806,-12.374638770019892,0.7979637619679032
-10.868339134039555,11.42463358112597,0.2554582821184288
8.82481040531616,16.51998213396017,0.3957318637450765
9.777644367087753,13.302196365773163,1.2143092620993239
-8.953427684709112,14.572731389408432,0.802466770870036
4.304180849467215,13.968861491550292,1.13626696069368
10.333998315078269,-1.3911383911736834,1.170755517623968
12.406456856497925,14.316199735974088,0.8367305840983635
-15.125693811400925,1.4343647687948256,0.2806595986518476
-18.962081404571872,-2.1907732273584024,0.8015070071102783
-5.401461459968218,3.2893083183820515,1.2464311465207798
1.4454669792247685,-4.483192591454328,1.1224362071495981
2.4685555965768273,-13.098856836752088,0.8000734800131583
10.701573169508439,12.214554113517735,1.1330861252796136
17.781967021627068,7.118041217212522,1.181016870811451
9.282829195700902,1.6177801572381085,1.1972463999641265
6.470214196445411,15.806545528082026,0.4386161607923028
6.9821159649723725,16.95464118033278,0.57094621820697
17.915966299523802,2.457337754567881,0.5090155085590906
4.1687280656995505,10.854557619672796,1.6743864234655628
13.159748644607667,15.657758209562836,0.5724460073000118
2.328454513204644,15.450579546330637,0.8901775024842105
-17.87561935897408,12.429100209428611,0.8725522965920237
1.9122644340519699,-19.869514967547836,0.6298482811642011
-2.0230304031519495,18.413723254787456,0.9645123870749198
12.433468129285792,-8.256778337069655,0.3378322037202912
0.05002062270442309,11.426797439873155,1.034893539920215
-8.055810716014795,16.843056549109384,0.4513092099529355
-12.71292974070616,-19.37181146683588,1.6561443969635583
7.584966221369317,5.018962547526815,0.5764430122404294
-12.929438719212015,12.086975798248993,0.7828920013877705
-4.286561948075471,8.390011401925918,0.7399784941300792
-17.040424999268996,-11.468104717033762,0.8894821767601254
15.509444619399176,18.812220027388555,0.5986799492352135
16.117470961083754,17.132241291105252,0.3674805600444196
-11.809181650985243,-15.519617502582879,0.6277304939912729
0.04932413200711494,-1.1780199875611288,0.7700781447704167
-13.585372289306722,16.18026954559938,0.97050013968928
7.0913880645445175,6.316083750258251,0.5323629565596052
-9.42634571631395,-5.212641759953858,1.2548851295121821
4.277497576803263,-4.691729735509988,0.5454123211096522
10.129657917136633,-2.1577440151255622,1.5601510183293041
8.476632207041781,0.6692189242089128,1.4264805640003801
-5.372441806846497,-6.329266762480149,0.46592203675795385
18.434066782001373,-2.989172045456492,0.7854847917067186
8.383207656338179,-18.95050105362762,0.797587351773494
-7.2803456243770714,12.794717461462852,0.8091480073645168
-7.401397566381544,-7.851901272128838,1.549082318701148
-15.972273066022996,-9.56554727095416,1.0064670937940563
-15.242626418968715,19.520240651563128,0.7556303735354908
-13.914439853245568,-2.9152999376650186,0.17619558603977056
-13.518553008278658,-14.293562656670575,0.3840550408936573
-14.416665659441703,-7.241721773993648,0.8477926512602532
4.360431180432194,10.398407233023718,1.5402106801554984
6.002241040325288,4.63381459259363,0.5693083259793179
-10.008734908200356,-13.319843203452608,0.7271311488054031
-11.258604671136649,15.23112510486257,0.3715900482950547
-5.839368463153342,6.559635609715919,0.5736516925574039
2.405164807560233,-5.230208027548663,1.0616124937032414
19.49030824869729,16.378943757009758,0.5125479907727236
-19.948247706852502,8.247873957797385,0.8429821769276908
10.567072249373417,6.458626599353153,0.8902380462879029
-1.7646464578159495,-9.669854841419827,1.1175091162868693
-12.834948463789368,11.147242195870671,0.6610230674815909
12.829339043161461,-15.05162246087127,0.885554448480209
-7.371635489902717,-6.382235256669858,0.7975377788335078
-18.817593825466687,-9.424985330094184,0.5017002470611027
-2.973067688083262,13.717617404559363,0.6526015758828043
10.715916803693027,-17.025422723751063,0.3942434664591258
10.834531429039359,-9.308868827463561,0.6394233077250208
14.313608438146538,8.014153332030315,0.9120701793605372
4.610963564775229,3.682323403302007,0.7385549581076447
-6.010613233099926,19.425679909542488,0.5184080269680813
11.154173345885074,7.66082892691427,1.598428016096646
-7.781734852964988,-0.5680954904559989,0.9962313491525792
15.598244011458526,3.0879482924256685,0.7307587765994267
-9.898473356782475,-15.123987976460338,1.060558703713104
-16.093721724882656,6.6036051448308015,1.1280146632607395
0.27350507535139457,-9.520418940678429,1.3270549616222302
-15.829512505805102,-18.093952090115756,0.6472251145770186
-11.89427977469049,4.096265013556028,1.020553103385358
-1.7839420008898301,-16.21708094392168,0.48863124378803147
-5.287861717901489,-4.888849571434122,0.8945695687402706
-11.223192748587728,7.5036510144308295,0.35946996857672064
4.484115962021235,-13.480571815665012,1.3140107237767373
-5.845289094021711,15.015755846520086,1.2207375658893933
-3.2607240235823483,5.304551546614778,0.866623877351133
14.53807914470471,-18.005690227327197,0.927101125475903
17.75275862717917,19.481962178735472,0.6785505199210533
-10.296771112887985,-12.452069565431643,0.5144642522489661
-4.926038609647897,6.395228175581309,0.5044487508265925
11.807267102378333,13.713820370100919,1.0404647070901358
9.778773412818957,10.256809335862176,1.6598815917861185
-5.7934679325226135,-18.51441585789024,1.3365069904466684
11.29645655862727,-5.149278648482669,1.2865666789959125
2.0317963262364813,-10.456027048024904,0.9371899012483813
8.535605078157747,-15.680632569861007,1.8181371633772394
2.4268480064091236,-0.8181042031336858,1.3740625065208
-7.142246477110383,12.476397964757176,0.7795529292193663
12.471818140128349,-2.60039392696261,1.9106612086150108
-9.971739379501976,2.3518967107034037,1.0874014373057703
-14.454016255515922,-12.206370043632715,0.8075752705276283
1.9139825960787213,-8.200480541355471,0.9796168769231579
4.768607959819306,-19.890553791068726,1.7116847129093364
-17.824484083621805,-0.5309480525085739,0.41951013431170064
-14.7127185637643,17.0760603013741,0.5995544375465449
10.406721401949302,-15.45464056970844,1.1382399755636703
17.032085106961418,17.34168055513601,0.7114247610904721
14.199503590183994,3.1682058827864665,0.9364058977272837
6.9570990278247,-18.3438960674482,0.8527902213258796
-19.27407055675375,-12.679867927300737,1.4960847393188015
-8.17442243741291,-13.19852837451232,1.5345578211659736
-1.2319454126461835,10.366863582732133,1.0888070893150652
2.469095305562213,8.066194177629562,0.6396738792752397
-9.86965006337214,2.192558381506661,1.1519135337029198
13.86997668695173,-16.97090180383688,1.090204103446178
17.19672514438456,15.57462777847691,0.44375476267100383
-5.7835938746544535,-14.754562300142648,1.541597898233777
16.16683821261894,8.723939564778082,0.774936977759443
19.039100142651108,-6.203099089082169,1.1415338551662915
11.602776075317681,-10.349030683709653,0.7624707687641514
3.784329325382977,-8.392427995586678,0.8512115618842887
-0.021864803724270132,8.865879218573589,0.9413544951862999
-2.538127199594264,15.059801344711367,1.1692102384049303
12.621943611553824,10.466992178978046,1.1137149797100439
-14.840226449370753,9.753075342254206,1.2756328056579405
-4.285614361467985,17.191440526536596,0.6538070059493402
17.60818751969547,16.69464364585852,0.732353893978604
13.842970384929316,-19.586662291454296,1.038750490136491
-3.8114524309870355,-19.328414240881834,1.1905495419631658
-17.020772247654143,-6.73189464563961,0.13213066633109533
10.139796831758137,-8.072732164537681,0.5784400454418244
14.679351516446353,14.324440753252723,0.532154790338176
-7.884622836893822,-2.972260151927692,1.5418869318356767
-9.231257184534133,-5.839655341459377,0.73395138475043
13.620300721072248,19.282506419992387,1.1127672421431816
10.286727468366404,7.931112627724982,1.5539606590354016
-5.436691521565491,6.793782799115924,0.3977803069226649
11.947246539835433,-3.534879485375889,1.2935997367609808
-19.014069345677754,13.81896849147276,0.3950451518367195
14.560129877518044,16.114390285930767,0.5692528854174499
-17.395191782629375,-7.532080565364932,0.5906326980101186
-6.268121248963819,-6.192692234169094,0.8628958401367857
16.754172088078086,-8.606834658207084,0.8540164972963067
6.637798327403502,-9.955588395671281,0.7430282090128929
-19.18679669706268,13.90093750610474,0.4635817018203837
-11.852827031083809,-18.889558674625416,0.7320252717969936
19.186112787103696,-14.535951065884177,0.5485044344634595
-11.04535939017941,-16.880773347655882,0.688558509515084
-0.878103759378277,12.432981047833223,0.43815130694694593
17.807279143271906,-16.122969742806895,0.48728631941976525
3.5192640854816872,10.173676302679414,1.3504890743264362
-0.7454796844729437,7.2271384363242355,0.5472822015053617
16.006956092216342,-7.253056801834671,0.9942460924947794
18.80617427502272,-7.980437047142228,0.33698278968937634
18.934213390654314,-0.3468312821601671,0.2881994433201385
14.207592972686129,-16.355603571541838,0.6868957809556845
6.187851374300482,-9.166572764464904,0.8375109218012351
-8.351452489479424,19.11434168418603,0.843435568870898
-9.324789267312287,-6.234949977295017,0.4248219605952647
7.265356446626345,14.546213651406944,0.5129455756854601
5.516382623307141,7.3678868197262695,0.8304739512972191
0.3152244875503385,12.780873195519305,1.2185918406953438
8.556913162066841,3.0145769485935148,0.5872455889637942
1.9782911566581163,-12.519065185355549,0.6885916934549214
16.48742430724287,9.563884222352659,0.45902339911316137
-7.807645815463928,-18.767396648979975,0.5670078450150584
2.8569003862392215,8.157681382065402,0.5150580701010765
5.893200794756936,-4.871189899100967,0.5133345703849082
11.888042455641038,-1.5290731310547798,1.8864064406326788
15.144332091922173,0.28029239963523267,0.5743587067177661
4.986895316199366,-10.343223182683285,1.1092357576422902
15.744582472963607,1.9253577085501838,1.2631072042850742
-7.097743321363419,-6.243482799465587,0.969451489306053
-5.701962125393134,-11.449390968449041,1.0148001887141678
11.99699563649667,-11.162685870624113,0.9292893766962544
-11.81140488297772,-16.81539826322327,0.6866945831109095
-19.038681692918836,-0.9706256937355775,0.3915959412590826
17.828171771644612,-6.388076125616955,1.1084166959697563
-1.063551608888396,-8.002784132137549,0.7817262213901076
-15.52399246714732,-8.767803580667838,0.7415193507976627
0.7246588878176112,5.034135255350979,0.5868897483929698
-15.152461257879533,8.367942424343674,0.8691986463049194
-15.851404627192816,-9.775927861595072,0.9115200140988106
-6.7979929660612335,14.378601318307467,0.7908861591500819
-18.25412183449535,-19.303726569502444,0.6467068394657368
2.000603795336527,9.447106002115063,0.5671743492965825
-4.788704655705786,-18.20658640071789,1.5239838073401397
1.8121483825776785,-0.6466894970297048,1.4079718190250288
-9.902207067063827,-1.79122949706845,0.5991825458195931
-6.602926288801987,-14.946869788211647,1.264306733963938
18.66433036404213,-10.331627153062222,0.7229927136239122
-15.9038598119501,17.151994641356822,0.6378004778522489
15.64511767854394,1.466532378383615,0.5835489485118553
-19.566413796003566,-11.989669897477743,1.1755516391232645
17.994230022514117,-5.000392465787371,1.0859434883689738
-16.105709623593096,-14.668955380389752,0.5780354982753024
19.560146286879174,5.3450364216084445,1.0603443613637569
2.36383068910056,13.661392520868489,0.5377203761483915
3.9679805436545443,6.493884136561498,0.9896331600148522
-8.613047729099259,9.328357708294796,0.7005986611451936
-14.61558498061537,13.387984964411103,0.642595666226816
-8.61332061647511,-18.025717750433124,0.41763156664649426
-6.049111337513452,-7.485309665268822,0.8060216807364208
-0.5961853408599005,19.85158416391033,1.2646579538024767
-7.620964606484959,-18.912530321495225,0.5817940538427872
12.519607913758776,11.079651669124534,0.7715829993962183
5.5499334660921775,-5.333215712644993,0.3029359347636606
2.768043392262719,13.038406656907341,0.7371956311520735
2.1438272674931937,-3.7966588032383974,0.7429272650950256
-7.029414099131177,-15.138538199945684,1.1667831842116774
-17.408929680011475,12.397752191897673,1.0000247145059356
4.621202850360511,16.829992709204518,0.4975601410380717
2.1199659733961873,-15.12974080695033,0.862823717364559
14.852326517824316,19.054352995519558,0.8089047626695315
10.285230694125332,18.44850185305716,0.5671524539421319
-15.011486723175977,6.456172521521324,0.7915116426883719
-2.5704897657494854,-1.1343394519770733,0.6276333672756076
4.3036084669996555,2.224500698509452,1.2455085664943846
14.195517661349648,12.333178081041652,0.4101181219970401
16.014693665051112,-12.975550200045252,0.5266739698548271
-7.092113740802617,10.896237851358926,0.4125902961534564
16.060492795100238,-16.97130232014287,1.2934918156181534
-7.802571126572243,9.888537983052565,0.7488789856898701
-2.7356667650733577,8.444628006888188,1.2809020250586491
12.1147347673012,-4.462192804873194,1.0564442204054494
19.68553487819473,15.074031550502681,0.5479070903603256
-13.28895386851999,-0.7609421752278145,0.5212960527966655
7.668222790500913,-6.5984640405479045,0.6164747047342413
-18.58092565669618,-3.143661568089051,0.8497959395428161
-17.348104019133412,16.099780741869665,0.6044544118370622
-7.815767223420075,4.976649601321839,1.1834781957380376
-1.8019187088414697,0.9791816453325808,0.35973815288177446
1.6329718017523902,-13.741801071767519,0.7434673836959884
-10.161837565932363,-3.2234992350925253,1.2607503908327777
-5.385555132217995,-11.183208086566982,0.8761442481944521
-9.41762291893189,-7.599135505409409,0.8053799465661784
-16.539705785888295,6.630266642957071,1.095396999856705
3.7926231677227165,18.866799675465593,1.3330507750431682
-1.2107727029585078,13.551525626969713,0.3345838998929566
11.293869840478237,17.025693465417888,1.2684120458114365
-12.098166433058694,10.207157601172735,0.23728838983766606
-11.873099815864574,-2.1530475755445337,0.888850649149716
-10.732675635115427,-0.44257194754808893,0.19052759917611917
-18.045935860995264,-19.145537266599217,0.7060723913941364
-14.784343452493601,16.875004256675822,0.6198631272451175
-14.617888904072283,-8.42134156635118,0.4675168284719119
-3.5337671220120903,5.447249771407613,1.0961743534107031
1.8991978343432656,-9.062428740209763,0.801404439883138
-5.0736814610758465,11.309299828504823,0.6831400227888914
11.90836731001578,15.702734295542193,1.1331969590962803
11.804296247297295,1.6103313290700711,0.6029412706439774
5.347084660652705,15.15354960216704,0.5905449818499011
7.0047864791653645,-18.643342697076353,0.6572944641139626
-16.25529239674291,-10.47059358479364,1.060186508659593
-3.0581115359247377,5.494745269117722,1.015157111530085
-17.67233096155609,-12.460858931948376,1.3404824779470816
15.177734747725047,-16.289252312099674,1.0019476398697351
-7.744688733168266,12.239853413099006,0.9408584747358282
15.787350888878834,9.168192615884351,0.8792761317477864
-11.936572492038543,10.518334100546735,0.3645256295195134
-16.652160438716734,-10.127088415712961,0.7892427974982678
3.345634467064855,-11.796369951213892,0.3375562743501733
-12.641493994382778,6.0651733571010205,1.0426535060659725
12.288354560095584,1.4393826932493639,0.5554588902007154
13.70462197312196,-1.2754179009216706,1.370172064184119
-17.957080573910865,-14.285679521977773,1.0654500536715379
-1.8238384980104208,-9.289456240610159,1.0854881650029857
18.311491301385118,5.848149325324329,1.2161470384858977
5.451688483747365,19.765196556812647,1.8483864854915397
0.16597046971548934,-18.678310626363267,1.0963205838192167
6.442578391096365,4.924233667321364,0.7043365090854047
4.470664503016579,-0.03909126621138981,0.6325672044121036
4.388694403732703,4.111243624892925,0.5344940075889071
16.59131819082379,-19.294398962087257,0.4689628300393975
-14.392815675306053,10.195082970054049,1.1793766876302725
3.3462255265611773,13.510908523392558,0.7918539928426334
7.256759499932343,-17.685050193526056,1.49382044709611
-3.220536253017773,-10.385730533307234,0.6580203652226756
-0.9016057742780887,-18.37716806470815,1.0246841630635457
-17.159197195099757,9.176363277857774,0.8052916257877373
11.804867761612687,-10.129178760297929,0.7971966695744108
-15.063144447745653,3.9052231022478594,0.2818580177605107
17.3002131366789,11.392413157701945,1.195907780293889
-10.802974670374855,-3.6681863215378243,1.1580535035636828
-8.826237950645424,-4.677366871682761,1.7623093404935088
-7.77399893307396,17.756854300365347,0.42611323927586137
-11.086677841973804,-13.339594607856613,0.35743448046831566
-0.39529675027439026,2.4930588437291554,0.43450351362734463
-5.5584793609222025,-2.9663895336834187,0.9993862446560037
-8.079378683495563,-4.090505138130101,2.1319457325007622
-8.621298899368526,9.058382404026922,0.7139153177739136
0.676435910063951,14.092821003218809,1.255793276132947
9.311355509195405,8.75547945336045,1.163946633506159
4.589134810897008,13.483210131543537,1.1195205925665017
-11.743514132881558,3.176186699464843,0.8718202986377098
-5.445979659713007,1.7243329838809203,1.3422854851136818
-2.1877526617869094,-8.255333124007635,1.202045070373192
17.05327981684072,10.28194368907409,0.8900548555599292
16.167455539998492,4.615538127304202,1.090361288186832
-4.02197347481648,-12.408267551232534,0.9254847506116995
7.362742918091225,0.6022800492363913,0.7330905078050488
-7.065627267079787,18.486650853452453,0.3800485803345785
-10.706287227066529,-13.38888889223921,0.635183940806952
15.01255629616277,18.11557489764229,0.5270341750079747
17.29978346079325,-17.385854716060976,1.2188575051696717
11.404017784055544,-5.1861912053886705,1.3367009882093972
10.518227924934184,0.6813645799651695,1.0165333670147974
19.57866165041515,14.99906920341843,0.5980335811594295
5.214978920741448,-7.522233439627598,0.6884676934694625
-5.588944419209309,13.21679006507918,0.6768815700252627
3.8109264553135063,-19.9724742951687,1.446270157841105
2.3675125737924034,-10.071232531867933,0.5687978205391613
8.56725137203588,8.459290564954529,0.8051616381893093
4.437705470579935,-7.8505980789825,0.7531307441883885
-15.559832756292238,10.395897590600288,1.057580067646512
13.526439586092003,16.465455091430997,1.0648804713481212
6.617370573918315,-11.175606381923,0.302154080541173
-3.1044159364829014,3.5366304805042077,0.3951891473789588
-15.664079011937545,11.004907590211545,0.4920127819900249
-4.115670095088252,2.8857194899663305,1.0089259480237753
8.665872615960247,-11.700169025382664,0.40318895093237694
0.2850192354294805,-15.438299187107862,0.6009513247387144
12.453421846038125,-11.620287412851361,1.051548132243945
-12.03887446648305,6.689871331646625,0.6363947630498544
-3.444631505276284,-1.0693518938583644,0.7583123891190027
9.803864324187579,14.608826075756689,1.2691820091867871
-6.292916138870041,-16.667168435873847,0.6061281470789084
-13.325798517145412,5.934777554992976,0.6061624205639135
16.022285468271313,7.296065590469457,0.3931428229665454
17.42831996327628,1.2716427682547682,0.8403537939535538
19.640739028294632,-11.889270619834171,0.7531617394663783
-12.209127067970815,1.9934787089169994,0.6045261337632124
1.3624343235423382,18.843293943129055,1.0438930887550253
1.669839651942823,-4.548049788618908,1.0276694428808943
11.657034559131276,10.12843274523383,1.6673786444720973
18.362797808290978,14.700738963892775,0.46610431852044315
-18.510912506126182,7.9798332316300105,0.8650723271795442
7.9495517724541,-14.26441872946576,1.5857971835518787
7.361183744846031,-3.1698422266142714,1.0522921079395022
-13.083469719428136,-6.5213443722657605,0.882146479575817
19.532580484492897,6.213340217849101,1.1890922317915447
17.756928021601986,-6.214831706368159,1.1994132088071758
7.7726782703634925,1.6402929811276614,0.5016770085039436
-11.3093815285661,-16.3290304385741,1.035002400636288
-19.949627645700883,-16.72696171846729,1.258181520297384
-15.963939815810427,14.217926698621739,0.3289137387398153
12.469926177022721,-16.22577934614317,0.8235612836094509
8.175123052057018,-10.359276376414481,0.883100987314923
-2.3292933652241317,-13.696112445846103,0.31577628911939504
12.823929897030695,0.21540811284862116,1.1338822729847151
11.165085484015794,12.741427424090027,1.1804245019649544
14.408003892898648,14.747961471107445,0.4194995729349066
18.972984744714985,-18.55738086467348,0.6106753719328398
-1.8015790926057988,-2.7828173792887654,0.2679329438537189
-10.026690780490117,-6.35178186236368,0.48784097552462374
8.781394103695423,19.4750382264615,0.6980058025187432
-9.276458935660834,1.9215962403724127,1.242882032597072
9.639254325632276,6.532610200390355,0.8359773197144901
17.73556760480662,-9.118812134622608,0.5023048851036046
0.591945304615777,11.449998241503842,0.7646615802149554
0.40693745594986197,-0.8042568108127348,0.8352569516247315
6.002572327599523,-9.996818440362723,0.930965296167069
-19.188232295654288,4.515208018952521,0.4266058381274129
-6.0895275987812845,-11.436508417488426,1.1442854697779643
15.188684237429882,16.325003878841642,0.5253060017379173
16.01196080366364,-15.221423719733945,0.9603456552129125
-4.659836104768198,-2.807220761870841,0.845543565128441
8.775161811054094,19.502344199075807,0.6879688775716709
-9.062822684895021,9.139055319953648,0.6640277462643299
0.7789686273759528,12.878302279339664,1.3753531351956305
4.812093063259532,-14.08817294207228,1.187052230775968
8.695564192741543,8.551482739667872,0.989763696722263
11.137286604569141,-5.550853089403356,1.3601942583411601
-15.092548509856268,-2.978762398156853,0.32699865197870187
7.025388445344873,4.5290372744424054,0.5610303484887669
11.596864373763953,-19.086324770355372,0.33562550982209105
-8.604276090944207,-19.717074145788267,0.5689330533172631
0.7714066603857042,-7.316842680388568,1.719221920594826
16.413863651168867,-18.881609238276017,0.33121317375574244
17.277554657048398,-2.39046783370188,0.8136235881832168
7.801896703902258,-13.480857618370825,1.2802102819083274
-1.5113685065702924,-4.085504240337752,0.9264506617929237
13.95387739533713,13.548108958011063,0.3213704312706131
-13.94420105531514,6.460069718216307,0.7396076831401601
-8.474862933389801,-0.24279996455122443,1.0502712021840663
17.61755249524373,10.668405089431495,0.7918398564408938
-17.36975074108143,-9.95931709954907,0.6828633798344841
1.6640821952213827,-15.862000406029741,0.9163647897963422
-10.566992889766347,-10.010956105078964,0.6157297406324489
6.224461856991233,18.385805652342256,0.7458918931595157
-14.514816049938442,18.703224809476865,0.33917307205556213
19.710916400173403,-2.272348049830292,0.9660599751243293
-14.661873062845343,18.750817965139113,0.42338754364892184
9.083437192624743,9.666343403268005,1.075592554796641
8.753939890577133,4.369749003238482,0.5967364607245068
-14.860567500033003,-8.625043613976825,0.5094434065466551
14.324089260139054,-0.9732042796776312,1.2473146029528621
16.60997905164661,-10.33499495259429,1.1542013280071133
-8.595655967360392,-6.14228307756111,0.6904482343011417
-4.667991033324199,9.715399166503165,0.8603895242188757
14.196778860095392,4.8173491566899465,1.3395384842705715
-4.082792545239471,16.599045114753864,0.7945331830752137
-6.376919779845803,7.565833852809206,0.4282357067502717
-15.457179492867482,-4.133361627588815,0.5442074070886104
-4.0349223092886,11.36289904424811,0.579752352766874
1.609617174753165,-0.0553829810214026,1.4220408486677902
10.619319371540527,-12.092109645777942,0.4512061641057275
-9.020032214269516,14.006056866280055,0.9156910139281956
-4.965865482393168,13.934364577972218,0.6570525635889134
0.720292153232954,7.824146336227059,0.7576966671254857
-8.256534934089274,-7.206762226664134,1.0861615132885558
0.3765207058063247,-16.908533798846115,0.4594130441961956
1.569984158024095,-14.068153719756943,0.6815422547729159
-11.741292781072517,-19.25447911811011,0.9940363808192069
4.501657776469045,13.113945098169218,1.1658840617715525
-17.21363990865896,6.450002095468783,0.7202960647608141
-3.7571793351574065,-2.268987060127724,0.28940084517670944
-14.286266564017431,4.176191459270925,0.613405129590919
7.31160310332486,-1.017748531459901,0.9555224457456558
8.567295356021532,-3.4832802750903795,1.1015377409442841
-13.573845565037832,-2.5040743959441834,0.4222453781279772
-19.96729135434146,-5.173171383536502,0.6164048448528778
8.091589458042403,9.429090521508758,0.7281304486657677
-3.685066458228956,13.64497224412682,0.531669596248199
0.5126434589665898,17.878639356815697,1.1669478708655392
19.798356669605923,-3.3561295983182475,0.49338741953132753
-13.90378427076826,-9.695687647182272,1.0736129703953254
15.381692436801238,-15.896204357812964,0.8622417882948749
-16.340054718681444,15.462763937381219,0.4733442896838021
1.353472449596083,19.006396938905453,1.0229400342985135
9.202060235858788,-10.224975534783582,0.7735986821087728
-12.942033863776881,-3.7626375430042387,0.6067698652961393
3.2353586841128106,19.616200496221396,1.643162411788013
-11.840417672428977,-18.709072305168153,0.7062205243646594
13.625090961143073,16.17913312850994,0.7951129274338886
-0.5173240309410154,-15.108340732109578,0.5107440665297402
2.8976967178847772,1.1985814826932,0.664875008744018
-11.798190745650029,9.660503539285866,0.5405297501166729
6.239174037136031,1.4710722748365157,0.7119752686019265
-15.617888397789468,-18.004348366856174,0.6648065584289595
2.900357605339611,19.926748384935806,1.5763834395147802
-5.184839308114224,4.041692217022753,1.2369794942373782
9.361350465710562,14.783281312610598,1.3010019966909396
-9.091248406157263,-4.595571766780516,1.5973411354802232
-0.9782158489017014,-4.697384923094411,1.581893295626929
15.364149303059847,-12.11739615668835,0.5470040258814995
-14.706021053954515,-18.688512433067018,0.7231917021757502
-8.888396479118725,14.627560136683016,0.6996080776262777
-16.382095224172474,-15.820073249243563,0.6513457666056386
6.153699837920318,12.523845720452044,1.1153030650247773
3.616734462248644,2.086882612607674,1.3026808799794969
-13.497284541795572,17.291422878910645,0.8799988146043195
-1.0170828615462746,2.1054901711469363,0.27575258483863635
-16.44342641931025,3.97049500644939,0.6081455585407257
12.942666341011176,-3.2456025643534545,1.4430882263745874
18.090571067509636,-3.742332174452411,0.6031404965383106
11.963218343817736,-15.880822553472672,0.5089794872971409
-10.40716115962551,2.9240661925700415,1.1444236570549347
-3.799710433721465,-19.0904920829289,1.2876208004219263
5.485797869468307,-6.134819529285323,0.2206341695627144
-3.9246202870992946,10.491414672797003,0.7512274418340408
19.2013054582575,1.564316317840941,1.207927860829944
-16.174532504592886,-3.382387727369718,0.8165536074753454
10.121903383751881,-2.5012112482637114,1.3525229743220948
-11.304945034602184,14.13154706988113,0.7394657009093464
13.030500359489722,-17.753059760424197,1.2044630235457867
10.88846626446265,-1.5411272857536034,1.5443201436780445
13.386576417598562,-6.810583371590697,0.9070127344461213
-0.1695833575946537,-7.532708299213313,1.167041968212858
12.996015240058405,-10.86877460815698,1.481832652674803
-0.8673962658315517,12.438429836080857,0.5284249698812034
-19.36718084982923,-11.59017096285032,1.0520678668336287
-17.536843030827445,11.139067262070746,0.8880678260381354
17.643626066494086,10.117756575966126,0.6547591290652934
-4.979575110891723,-5.040854629229949,0.9886149726076204
-19.90792688248124,0.31529480414462085,0.382870362325216
4.170436704476721,-7.660841218154513,0.8134576848909169
18.860354115904123,-17.967412876709034,0.5023773804366855
-2.536392780325585,-5.408329199812956,1.5072145789301878
-11.35598990042675,-12.004952110628011,0.673801339827566
9.091455615220767,-5.287940517497827,0.9698556802512687
-18.617890412329817,-2.1303169726693447,0.8118768449766478
4.081208816630824,6.86598271809704,0.9170892897928159
8.004257118477906,-12.77246758295953,1.0839987366683064
15.402175348666155,-8.028160498218515,1.0932447102921248
1.401837715680898,-17.542542378886246,0.986810252350033
7.81189532799635,12.248278368987378,1.0833860680078229
3.3835845672738643,7.689410234677286,0.5538816135124905
-19.276732180860677,-0.4103247245924706,0.2277000085249562
5.536534231134503,-12.62028054825834,1.1081592549394879
-2.9177156261866486,-0.9306111316888916,0.5963099665727353
18.737408491401766,-18.146289555938914,0.5767954918326845
-19.70585557937359,-1.3346358952222204,0.7192009772572654
-6.086290689947212,-17.867027384847418,1.089134661782314
-15.205337684879542,10.257453745065636,1.1438402040701587
17.523091998839213,-9.815580972887608,0.8111316245489144
1.478132445517243,-11.037650953473076,0.826396704039356
16.954114886416484,2.4491836361318633,0.9847548599092083
11.702621519686591,-2.7718369384228367,1.8890899454977386
0.5788862641194044,-7.361528504193853,1.8658010062465582
-2.7796408299219486,11.73937527997035,0.7660444254531233
-6.161420092921386,-10.35866142383374,1.0104861492381163
13.84765510078062,1.2216531113809772,1.5109349457339571
5.091934298277728,6.774942497717973,1.114539001360441
4.7737979567366935,15.38713180193443,0.9032715208772426
17.63782637739675,15.677715457966691,0.3872072924005013
13.232618636890649,5.399610949328952,1.1374036904190674
7.05917519155696,4.252096092776124,0.7292095776201648
12.695272922895597,-18.497226675228838,1.0963393544309408
5.457204906856372,10.192588011111155,1.0924552923084294
1.905315561693989,-14.983751742026126,1.017495590474871
-19.465260072282774,19.19622102083072,0.6150856461038348
19.774468945490902,12.74271702165884,0.3777834557871873
-11.036435361133696,12.803290788648262,0.6934454643084869
-3.0168264475993887,17.77329031045432,1.0613350321475417
15.375143538704933,-11.497128927561956,0.7933006158330022
5.974800850285806,-3.1816843525427707,1.1139182267217322
15.430753577878036,12.245953432789712,0.7586346234917513
-1.665142013879219,-15.06506795856815,0.4764257440335978
-0.41338273165964523,-13.965045351884498,0.568355972114777
12.228854713648339,9.969229198983957,1.4718771739601717
-4.2836172275268645,10.607347617313255,0.7393243554354982
-10.32487525634059,-17.664798136830452,0.8023904017513033
5.319027049017894,-17.52526036868716,0.6394887474751193
14.482890830872023,-10.434268711687125,1.306955394916132
7.255384376354073,-10.828709778925237,0.28318983099767775
16.69807905041035,5.935974765033784,0.7420214978522593
-1.373293305552025,-5.66634072603871,1.5646535992223458
-6.513680620801768,-7.223457782526751,1.131135231267081
16.173764434059564,-12.32719016568776,0.6773859996369349
7.117608465376119,3.6706165758494507,0.6743629585947325
18.448666715339918,-9.993942585526643,0.6652463619585082
-15.663435211356456,18.669089112125853,0.4168644814688298
14.01381354039173,-8.454007525164485,0.8962307381619897
-9.910027992558398,10.029953052852107,0.7075655697301413
12.632729571969548,3.516283974732602,0.8457105257250529
-0.2979331024735359,10.905249077624624,0.8707445127952004
17.22868296215757,-5.638957357587806,1.2444710515917932
3.4235320252833077,9.695207445140856,1.088403398482251
-1.9004299839949965,8.223573021388919,1.1426992076747247
3.035694110513564,0.6420674764918388,0.9692533131150021
1.8515144914604136,-18.101370606129564,1.094091197542037
-15.52839433875075,-19.52531787726936,0.619765909862832
-19.47491162006406,-4.039948731138416,0.744587528825761
-8.7773006839967,13.799913715523502,1.0951958929896701
2.088684829242922,-15.719465717609555,1.039761415095285
14.627686828256458,11.18620555870093,0.4086453399857151
-7.255434912586928,-14.094269120731887,1.5248933907883941
14.773521300142207,0.7769344163099561,0.8480117825127163
-3.48359313110619,5.816386317834414,1.0408396696601563
15.954905210363314,5.181490670846394,1.0856292671826706
-15.536779516296342,0.2399062699421428,0.3440460160769075
0.15919003466791182,-1.3379200185092834,0.964712889236599
4.987285482333434,4.243522667937114,0.65845511933195
10.65400645863253,-8.199719195807722,0.4966903048610576
-15.353933816642256,-7.574370987565192,0.5046146399600933
7.814190021471941,6.044542206991753,0.5017962887910618
2.6682442019034767,17.77262941329652,0.6117799930306413
-12.010877273624754,-2.7226180672806137,0.8208454939004286
-3.9580828469997797,13.559806757978684,0.4255752483698339
-3.971953934878478,-6.301493708612011,0.28669235439968993
15.084893098660324,12.05888022613793,0.43901048282829686
18.004384733572756,13.504103578370675,0.789346850912205
3.833589225403337,7.381758338409309,0.4643484121402509
-5.512156604811631,1.3985303225962369,1.524422863498087
3.110348470740874,-4.430107114664935,0.31807656887909375
18.57891510849268,-18.776473429802962,0.8907492890153896
-5.955867432209105,-17.96927796721159,1.2068784363396206
-16.49219460719952,5.4926394955297155,0.9502363928607819
15.743226832027467,19.695457628532132,0.5513296991365563
12.966146477728728,-12.14466252485995,1.2286088041912029
-11.839481061179654,4.19664141310961,1.0579098745426354
1.181738318478672,-16.172801142318562,1.0540550375470887
16.74586190663844,7.422737951361974,0.6008074534809751
-0.7577458758885811,-4.841124204941529,1.4599288032296918
8.956300310661689,2.2770930161163925,0.891078646450978
19.05054324962058,-3.0264368084322157,0.7940215603715663
9.990612803550768,-4.9620051406237575,1.0770130782180711
-18.86050123323009,7.789687489233977,1.1278287804715763
15.005541887048402,10.246839539176786,0.5931370153326335
-11.3398240988659,10.037584708192952,0.45590406441110914
-18.676060748809263,4.310369866412515,0.5954614543867575
-1.0357637777235524,14.47580797798964,1.1604447674428742
-15.71470267107494,-3.6188123552755798,0.5033279317464708
-1.6543340132577455,-12.240397886588257,0.5130184239316823
-15.923058687771121,15.316994402744413,0.530991263927559
12.875885399559976,-13.249589536018359,1.2845169561390624
3.6241523330486167,0.9419227037911959,0.7920178329468879
13.780064596926927,-16.697645029698734,0.8201917996040661
10.20597324125577,-18.83841209777865,0.5958379895845611
13.074155167735746,-7.954057917272909,0.2875569678854226
9.11146593722668,-14.274946641604028,1.5084621251746098
0.03027641761773836,7.267726897356521,0.7473388143295128
6.838234315858401,-5.908209386418601,0.4904169867607946
3.6986242720525553,-0.954157659078323,1.2245995472479578
-18.444287127712464,14.644325991830705,0.5032797431989615
18.835251682461084,2.3949644851712257,1.2272722393025626
-4.4619574898123915,-18.474966780584673,1.36600314348899
-1.2660269654501448,-15.692055646066736,0.5274351021324873
-7.139044245779488,8.512210252775574,0.2746827240009985
-5.025849518510373,-3.145302177550068,1.020258902373894
-9.519317566112138,11.108436511208964,0.6266266875761136
-12.022711442379656,5.127264638534655,0.8523755429082822
-10.971903727265646,-18.513619743856378,0.6052696696345009
17.913003442226973,6.1678875533356035,1.3577613004812765
0.3955408547636594,9.468125378023519,0.574558525569944
14.109199546697482,13.038186316075098,0.3105309260018309
4.510673958007597,13.873402730564706,1.1648336126493122
-10.712703397628376,18.723788676375833,0.5967001489161466
13.341049975531227,-13.830623372890827,1.1761203354933427
-15.214955166702975,7.742725156608735,0.9054775920872652
19.313385190456827,-12.640335240958734,0.6573774230037223
-12.65635332610076,11.840528892480986,0.7028056089653687
16.21837736079825,-8.228680135698925,1.1382217901747131
13.812569673489001,7.706822541704632,0.9797856411346807
-8.378355498488212,1.260204290538816,1.0987361617196267
-2.0629567154831108,-4.7159031913552685,1.5025897794140874
-7.74911265756344,0.7218312231665678,1.2675624258698897
5.0140475847125,19.95157706117564,1.8978617629558685
19.669092450192288,-0.5281356731448099,0.23790329140766384
8.027271714810638,16.620231157290497,0.26136921934406654
-4.12835520480137,-11.393274644565583,0.6828613399625828
-18.95476332898763,2.1782802339634664,0.5785010709029743
-4.401003730709437,12.070360129111826,0.3182114974174498
-5.519192686472643,-5.6469556621611225,0.7922489206769915
-9.85340664328859,1.5908010878282361,1.113268868248592
9.786822276937542,12.99324682984804,1.0946173340029959
14.52597885213467,15.92332977601422,0.5573307708890033
3.4064120453800157,-14.436127490085067,1.1471333969465614
-4.620540940875589,-11.075589013279963,0.41496548391514554
11.22041366543321,-15.240577380517646,0.8774216530489298
-9.062191939266091,16.657974499922645,0.38387937567706315
4.480801044358973,-0.8962342284092806,1.3239390194294873
15.429540426763396,-9.68526818342751,1.167673375384683
-16.12834777789214,6.831502069166028,1.1755197154929398
-10.794786507135594,-6.125926111224263,0.43132102755529966
-17.817597163824406,-17.735032300648612,0.7079937529140643
12.442626584962127,-18.778363086150826,0.6841135356120404
-6.5724062915661285,-17.815319886190224,0.6471047105026254
-15.595715079590606,4.572201150742224,0.9686498674170066
-18.0096455745322,-19.290913431299398,0.9256821054657515
-4.578789606104943,-3.19886987449809,0.885227561627355
-1.414946700338355,15.865515218575482,0.7897755388188865
-9.294896813425684,9.49668285624945,0.5225632150844789
14.784349796754526,-4.247141734401705,0.8876120378780964
5.536760552459757,15.665314133866936,0.44952774584205546
10.876856055005057,-14.292968931950597,1.050039538353127
3.979112268045924,-5.782311152225121,0.24719460179104408
4.499246066300991,-13.111351666982575,1.1399965118409678
-12.157275560778977,12.899467153151953,0.7842403086901963
-19.528254535655513,-2.319339376610845,0.7911152597002303
5.863651643947389,-4.8407016824043225,0.6962475387456006
11.318236420369363,13.761007432595392,1.1467286468553206
-13.766319203978794,4.634395394261503,0.8412355906712433
10.36603359901597,-1.944493775377289,1.5284386361275597
7.65203245693386,17.6647483059514,0.6706574510204707
0.05908924567818019,-15.713703620309044,0.476389575571101
13.383162995235494,-9.39061396139035,1.1008816881695302
-3.9683967222672294,14.330286673537827,0.4284708456536034
16.588451136866667,14.151275169166645,1.1423452331321293
7.992523091679612,2.496070297260413,0.5414055309501876
9.480251268613923,-4.58592618128054,1.0756762330582703
11.537822860206873,3.5667282990503324,0.41600322886276564
6.858634740120998,-13.735650583594982,1.2326627931521519
-11.641085242778013,4.16967227780502,0.8232624915465049
-15.946956596528858,17.16827900879339,0.47952091161360805
18.02936163829868,4.036973812861255,0.4315068114465698
-19.074462717135564,-10.058445182504956,0.6935893080247801
-17.327134756052985,-11.680565706036884,0.9213547231352707
2.5997965606322957,-3.7661183767905406,0.5242543104101733
-8.835066007713479,10.566966397277696,0.8743098916626528
-8.69090638678685,-10.907880729818862,1.1117185472253301
-8.191422295849872,15.839148116460208,1.1768376803596048
11.362459844877463,13.293917150721583,1.0186890515419218
15.826100148272843,8.082570159781461,0.6976592255550824
7.221723398713028,-1.5841012002935386,0.5395255507596716
-13.880283380191432,15.178498891357194,0.7054924585077252
19.657589931802853,-19.02976208400341,0.4551333368195972
-12.309857863144188,15.093900874801655,0.7106224646196091
-13.74589395382474,-10.222781316716745,1.027001779360039
10.448673947293827,15.565898067723339,1.1918720107898917
-7.605743729983905,11.97575817813279,0.7471055988527762
19.09088015339853,9.00431070103728,1.4384388007005837
15.032613829324362,12.717793774231943,0.9211785627583257
0.4934436139729037,-15.570822960276999,0.7059571737912975
6.574423469277274,-12.390795329444583,1.0450764916415878
13.845174229013587,18.830710258571422,1.152692279084027
-2.931291846832096,16.9016879168096,1.046815671499921
-2.30379868684588,-18.94694025887373,0.8053166196990426
-0.8955600724886459,-2.1900232510586406,0.6771018389600848
16.369333855206122,8.02490224085063,0.5397434224428881
4.98586873362202,-10.861294157742666,0.7845668302977054
5.022334247336467,17.730914869142907,0.52993452281673
18.06696454884832,-17.466331890234645,0.9099364709428251
-7.890531762938981,-4.010803392038532,1.8121237420413587
-15.900852831176252,-9.238388150890646,1.0640404145035827
-2.2450388996446335,4.619628812288635,0.6811928460438829
13.513939287838916,15.776451135615837,0.4430908176531173
-4.049202937263345,-2.3566088787502864,0.2973213576247351
9.999681231702343,16.87563930226436,0.7392887996426379
-2.247415524744568,-14.034394182710695,0.3222063056537242
8.39547746809242,19.662112322430715,0.4960283267456349
-7.922957256648999,-10.518985334043958,1.3309318313254492
-15.693497994441401,10.902435253665619,0.7491689675822839
3.3412266329892475,0.19155346329885248,0.8905898705775701
9.654807688936373,12.987305663123436,0.9329563886031436
3.7391293415298605,-1.4995260564853723,0.9705402016689424
-17.883034825624954,15.910154494337888,0.5383216141959625
-10.047588615287836,9.885719415003283,0.6199211059166518
-18.440857505447774,-12.856742962123281,1.6415248357336012
10.065962696221472,17.891196093811153,0.8527249861454971
-8.938489961389129,5.52860893014239,0.44340681168695967
13.558991330298554,-1.4682029175424987,1.5523613345237832
17.207093074848473,-13.145424535447034,0.6423264455419637
13.775055561443814,-13.477270153596823,1.3364774197489064
-3.734182484503066,-11.084645925276831,0.702369143294997
9.97733969398611,-9.92694371625678,0.6303606726593214
9.591167942396325,19.316878014876245,0.8436504899052024
3.624578583220238,-4.4424665654971704,0.45880703109838533
12.804550803467322,11.351714747149146,0.4447597531704199
6.204632179199212,12.38858541550345,0.9385239529156316
-5.078584478011798,-12.495113245028996,0.9122270711030679
-10.901885570173228,-6.65720566364001,0.2725395141593271
-17.82802022253729,3.3124388411728702,0.3463971122841532
-4.850119277493494,3.0329519397196982,1.225351475977118
-7.535004554870955,-17.102936947997776,0.38758043435330625
-0.798520170171745,-0.8131746296163733,0.5917196945056618
-16.180064649399274,-7.325680826339935,0.7142961216014929
-10.492025841854002,8.801322051747373,0.6941543191798197
18.191155703949136,-16.605450281694655,0.668817685212655
-4.384816015912847,6.600704511771287,0.5789214977149943
-17.974979086287163,16.19188160812805,0.5767343244068689
-2.9367004174500977,-3.9813191129890946,1.2066921683335765
12.212576414237965,-13.46671551120895,0.7359201251126101
16.86839013920376,14.254991759391302,1.2211678059385576
-4.991308929512975,5.369209910785166,0.7306123075336135
-8.616820461411145,16.39063552045237,0.6687530700247484
18.236131530956158,-3.843098237746709,0.5538950148172948
-15.497836808768168,7.168741615359696,1.1167622679554152
-4.579275802966244,-17.48071453574079,1.5031158204360973
-18.15621918965922,-3.51200678880749,1.023052505246806
19.627852919510673,-12.053686769774888,0.6164231158259926
-4.6609152616842575,19.85735197914802,0.48646876111847215
19.98191272226977,7.003448853807054,0.760132897088478
-2.2647767821371723,16.504990811253386,1.0787275831764158
1.9490208556630222,-2.5870226422541975,0.4742850070703695
10.481216427157399,12.94642708734272,1.1012709350450969
5.470413277729836,2.327935999749016,0.6122382982446634
2.4819695569837386,3.996008583467649,1.315851475195022
-6.862221584406619,-2.41611001154196,1.1354411400521893
-0.1550860754272918,2.6007970189319423,0.48882064699665656
12.338428607887465,-2.7450238176487574,2.125164618332593
-7.021433116142578,-17.050987372419996,0.32275180782821805
-3.8974000403615428,-2.2127968899842543,0.3352797883637999
-16.265360556738585,-19.232941508325517,0.9229367851969501
-7.131646921193058,5.952896336169289,0.7149735180094043
4.5419601879887495,-6.9890354131817425,0.7218938567335469
8.614083280066005,9.113050380615242,0.8311643156973401
-7.828246065797462,-8.698283498506353,1.499972368941429
2.8390256380188426,-16.37392449836001,1.011179960362742
17.382445882637725,5.403168831529065,0.6630504644868077
3.6580671376822202,2.478154846149124,1.4955566289218858
7.99675743656071,-10.695062618098646,0.43039943162443867
6.868012927467735,11.939945216258469,0.9787676632557502
7.292258451792112,16.391891837143895,0.21321080307410553
15.83036954461366,12.448705591857134,1.210348075816853
12.691667892350665,-11.765609303037575,1.097636305400361
9.74531951744369,11.040295660849292,1.6820782453630014
-14.56310841912611,3.6512519337989815,0.44361129835464214
11.711290940114697,-1.730215794862545,1.85533315908466
14.121249446942137,16.483440980440577,0.5784721873025244
15.792489565411614,-18.9765335951678,0.523421384418132
17.88944654405713,-18.406286179836123,1.108100809074716
-19.56250648935431,16.96093656971349,0.45657268560141556
-5.971926051609335,11.119647132988156,0.18737248191657932
-10.130136157007946,12.350933553990913,0.5481485869733302
3.9996584751031925,1.5351968888436573,0.9632477824653243
7.9891640105205575,10.726788359722796,0.8370185739165529
4.539897103090574,-15.058255396696536,0.5630924916064124
15.766014684889967,13.578444273610081,1.2974377717079286
12.901169511734636,7.244341155535793,0.7843745887867053
15.304548425545462,-6.827313600300284,0.7625465214715137
10.609301404904485,6.891270431052309,1.2109448381884071
-0.013576610963454527,18.021374318546137,1.2870676289244805
-6.499930429783616,6.390475363451024,0.4716721738870441
12.10336452674148,-5.646161533347014,1.5638958112817767
8.044753633262978,13.697854546229536,0.7697994546185407
8.200145883720587,5.213379015083881,0.4801511592387585
11.13788678603661,5.6348190201153905,0.8710496171364933
-17.062221610343148,-7.141657925907875,0.5295087652161261
-18.64036619420901,-4.819546432449364,0.9402740531335174
-0.3511827558420535,15.316939979031325,0.937643624141315
-5.740028699840817,1.6325821259566986,1.3128692975102338
-11.044478990191188,14.288167689762624,0.5783882365510364
-1.7902525109869174,-19.08071534331551,1.1681524701813673
-5.414341479352531,5.534917170385608,0.5780747792255376
-9.519567412963386,10.830260744167855,0.5493808806577917
5.6183589859894845,-16.960761099053144,1.0360941274496203
-0.11952003022636148,-19.84770609979243,0.8977795719397026
-12.27641379833647,-19.248368147842683,1.327643968169841
-9.627784215280801,-4.640731777718855,1.5003221580614046
19.545049756111126,12.321332689912246,0.6171687572115162
11.888659023888298,-2.199766477192547,1.709729180429422
-12.064719280975087,-18.42062560744416,0.5358660533216384
-17.154661837645392,18.62496368019184,1.010678438498432
-1.0353479809039783,-7.819776780190235,0.6067633041848646
12.372919814692438,-14.666528078020388,0.9971604637948343
8.253404306725535,-8.048809193550381,0.1601920186087723
-0.14848706038645076,11.906847996347153,0.8039515829572341
8.834085498284118,4.556460509373288,0.7450272274663738
17.91636853379314,-4.678051662404785,1.3238792853301076
-14.483989405191444,-2.8832861921288355,0.45379729871248775
6.795198420150612,0.11869369681377151,0.7668282221720039
-14.667197854711663,8.419602696882478,0.6500134828964583
-7.363333300546898,-4.155504690260795,1.6303317209849653
-1.4075816572886843,10.055590874029633,1.0015861946512203
16.829580133284843,13.85497780483481,1.1606203543565188
-12.508400661481636,-7.646313841882941,0.15844004423994937
-10.329726623174889,-7.476302407787202,0.41363819267269014
-16.702199106217407,18.67162411840043,0.7818079846181234
19.53042644872893,-2.331187021453882,0.8797909841026925
18.33514403204284,17.0191278277752,0.8470800523752468
-17.18507686601681,-9.85831276790388,0.6712681230490875
-7.5929482880637025,-17.38617194082827,0.4950700799152869
8.747780171721477,3.3162971034243185,0.636842119042047
-5.2544052668902275,-14.438241125262024,1.4824499124111434
-4.446985205339452,16.806516339321078,0.8139249220091085
9.288689058894093,-6.6843720439482865,0.4355785745143027
7.58067318532159,9.19969184898223,0.6696850293761412
5.66800918486198,-13.707050708076274,1.1676364527585097
-16.28610165003365,19.866154812455,1.0924425514600309
2.554689949468173,15.102867089276188,0.8465959577514435
-18.33290204150567,10.37716923609731,1.5561284271775868
15.336343732677008,2.682520861557805,1.1035197683589562
14.912171938741494,8.413117673761906,0.9601994712826966
-7.757638397479241,8.651361122471187,0.5075561292175963
-14.404096057534307,-13.606560154274948,0.38604941581452556
-6.989649443047551,19.767574076857272,0.7652036317862193
8.835244937739827,15.750046117158277,0.6924630747877147
-19.626442675964924,8.65500921949383,0.6959011873351836
-10.594544314242253,6.145694968311574,0.3814135147493286
-10.269585161100911,3.620732283183873,1.2337359503570893
19.975690227858344,-12.754951399514836,0.4765281652010218
4.189531727627504,6.048159774116648,0.7708750824212183
-11.159291300440133,-6.66265754261039,0.5638367236920456
5.3877643897051755,10.537077493259233,1.2702881608773673
-2.601247433615846,-10.285916948639082,0.9739966364019524
17.86794570818288,17.471598152277778,0.7836317676606999
-19.06144188343257,2.6491996668623585,0.7077801318803351
-9.401198087905417,-19.262170733410144,0.1602548974639957
3.053928817710041,-12.617523453916926,0.7592026745914472
11.511240939566761,-6.536958930513981,1.0909440079333483
-10.539358823231861,8.727967397698563,0.654371192154469
-2.0837083670435383,-3.358247096807048,0.5118736386846342
2.9175585429005437,-12.621533202835984,0.8109482907778489
-10.605790923673597,-5.945955282717549,0.7018575863187139
6.8718065507016135,10.623501215760456,0.8763741741188577
-15.38629561000942,-2.3285935596883114,0.3040710821471887
-17.06785668269707,0.9799428692154777,0.25841611712813695
-2.9325873848605966,-3.303823713239563,0.7165254077845912
-5.800219985324993,-11.182128863399829,0.9055975771272751
-7.099759458612311,-12.810586045436242,1.636668698979022
-11.2474633957309,-0.8899958391817648,0.7738344640515008
1.4650440990966054,-7.945311440791357,1.583487334751201
4.476631881329162,2.4495145483558716,1.080011193995646
11.719809009759263,12.723982843485558,1.002995846773747
-10.162071654303668,11.253824083695726,0.2895341604952844
-8.020508365732248,-4.657419135424124,1.8321871701931467
18.178050968538614,-5.087206598322243,1.1719267608212356
4.2987264788611945,-8.95602186197105,0.8023436090994635
3.0163560828783886,-2.222349458029772,0.8003123121307317
-13.697255591093569,-12.935697292821162,0.39646642821331796
10.735817611634772,14.642652223617077,1.1132055866776498
15.912484317579683,4.684531623572262,1.0088704877293189
2.7969109737479982,-16.136681978481825,1.1040839771558448
19.76819203291121,5.259802128348138,1.1211247406104088
-4.72865409771968,7.050151778991697,0.4322180908543342
15.89665462370452,-19.629148922187724,0.41465608019808015
-3.2815338474042086,7.974011717188503,1.1031899502522347
-16.927799826247302,6.313490736338871,0.7997549767506865
6.2531534450424004,11.83603829586659,1.028661960346909
-18.18619446329109,-11.916474622147494,1.1625486119575483
-5.383399197584794,10.281715587360303,0.8646268122008628
2.6874725750017525,-10.250884108365996,0.4767863583287284
-0.42031034550335633,-1.9434647137323502,0.7573103242069034
0.880728314838386,-3.537868774798042,0.5225012836166479
8.85007595735058,-18.953805983892206,0.8911602040027725
-15.970887627798067,-12.027472582746901,1.0218286437008277
11.91553509062965,-4.646305297370166,1.0234572717242851
-17.032814274801762,6.611299548930742,0.9126375753985513
14.078766325743764,2.1832359509433203,1.1577016665130997
-14.289607797790925,-4.70420626772837,0.5674076805422944
-1.9463560860610443,-7.491749085487953,0.9725979967232548
16.88793017961229,-3.485982052662809,0.5109393061052974
-3.479673953680738,-14.29158310495868,0.9877985587216337
-12.878479536848268,5.782996893516689,0.9709696155917192
12.564576468373538,0.3095625367987118,0.9688318787652446
-19.052126632554057,13.866545102245638,0.5327153820900211
11.830992115082445,-19.82076987819277,0.3498638898298963
-8.584969108041495,-5.907592311911095,0.7304059384366972
10.283376864276455,-11.895943511678336,0.6682015233474283
-11.526573499157848,-2.3355207774647333,0.9627906251515981
-10.786117033112838,-3.343939119575804,1.1277487499406544
-9.72265584992118,17.27307884250409,0.5053230339156197
-7.893661271931499,-3.9260500609284392,1.830596133285848
15.881517714817065,-5.878776271293095,0.8647414412881297
8.407261935147954,9.509097905676448,0.8541912100469902
-17.146959657978233,9.421885821141672,0.9346435093683587
3.938409671866488,14.101325445991542,1.0024820457864467
14.822654297953576,12.84692696425681,0.7319841425011322
-16.90368290225129,17.863361854882037,0.47207296414206057
-18.34035949999879,-9.77322480067837,0.5728177744544658
-9.383198499287637,-11.428205047754215,0.8973192569342588
-12.560551019183897,9.639260439240577,0.5565940546132437
7.025174095662518,-18.945763266907555,0.5540878288009807
6.63744724728226,-4.28153286777675,1.0163322518088578
9.429991133678222,7.175977984837793,1.3139640407987074
-8.32034822247297,2.685707932195875,0.9778794446811865
6.232485963529069,10.686297442111634,0.9667891207449213
18.795199079621526,-9.227898984195706,0.5666338750395188
11.225341172890133,12.385592131898747,1.2581286615267528
-10.938810524385252,-2.638257636154954,1.141318725423418
-15.219692234533554,2.6333922289873044,0.21506340543448912
-15.964240477775204,-3.141115521239911,0.5307353241872683
-3.3658425523579467,-8.3413713724021,0.5856664086209278
16.759327229929482,5.375343003123017,0.7703317756680217
-4.781200696822921,-15.975804933042784,0.8132526701085664
13.089611847660116,14.605565727674175,0.6049935769083528
-17.879721670748413,5.501612397482031,0.2902114273254386
6.228332816764084,-5.935498167854757,0.6890520151152746
-14.751217043335355,14.273147341131626,0.6044604660678732
3.9337169761949866,3.9239626840361765,0.9853046542417897
-0.46243452728136347,-1.221928418582337,0.8286475164109556
-2.3198360577980495,5.353958115413143,0.5578236386764204
8.625671903419182,5.148241525945952,0.5218442491092072
16.107165531263853,4.266372790265287,0.8339975133751611
-7.381244503892717,-18.363896736783772,0.34914160382567444
7.698419993542096,-4.383741808600345,1.1303189135815788
-17.247430298833876,0.018101509398512405,0.19371294809683368
-5.129185174106068,1.5370581014143916,1.226279211919776
-7.25934160428463,12.498085167494757,0.6963011007308502
-10.521609537208448,13.16743069995659,0.8032483036705289
-3.7390574193848067,-1.4569258626779522,0.46582013752134016
10.335155516437865,5.256805976899365,0.12220613889474928
-10.793642697260388,-9.7256107553461,0.6203119551315636
13.357527546528559,-2.6613522446376905,1.4380167627162532
-12.54718336915909,-7.38346497468704,0.3537248364794129
18.083110696248987,-19.639548411791775,1.0473540419589704
-0.18115960692157174,10.971484381271935,0.9759244629039546
18.563605782908162,5.3697465053507685,0.8513933387769196
-11.982954754841991,13.851319825284484,0.8324129862268227
-11.633331785523374,1.6318657864630381,0.717830633080292
-14.873254007115634,-1.85101500611853,0.5921664194218941
-8.60750649412819,19.897672798308648,0.645945338760509
-8.00823709431544,7.819848197823077,0.6218914343928682
1.4780114766635393,-2.3457779254213165,0.4639340327781177
-14.563781387590824,3.5462766879323517,0.4860639649192476
-15.148712834729068,2.167304113839613,0.2854895004562467
-0.47746938213997225,-5.844762178395229,1.0848048987982157
13.44215198485621,0.867334381629405,1.3128406684699634
-15.833397412257062,5.960271258355242,1.2325986756467033
15.275738665243608,-15.035892502269807,0.7640539801104326
17.71523457339982,-5.908012735619215,1.0581709202739566
-13.896084125789535,-5.6094538984507025,0.6162526245128149
14.452329933271372,17.785498834162084,0.5588410989132677
3.5676832242637637,0.403123223787599,0.919053468352418
-12.495507471612868,6.662604430454753,0.9557593645407507
6.712025431100454,-1.1735108003925134,0.36839616516182316
4.395911137846991,-7.807609097015256,0.740325245050437
-8.439728535504468,5.180532154437898,0.876536351789805
18.154665654495552,2.0531557986382722,0.7490494195432339
-11.64929039314944,-15.054843558124006,0.4995765871422251
-6.099519593919069,-2.6135156539407802,0.9909999070317125
0.4441483027047788,17.918794984212084,1.1299886100764407
3.267948350643529,4.280949456582665,1.0273310986508577
10.035664203705924,-7.2222863964693715,0.5023222497092955
-12.94777161163459,4.373706773229237,1.128509757877857
0.7828218304753065,12.091210772384855,1.3299927016836217
-4.4383399936061885,16.609200471652926,0.8476472629587252
13.597665179730846,16.269213645301143,0.8533864958808534
-13.902565356674188,2.1283639814535213,0.4698861271794869
0.02854175878976406,-9.777151421224634,1.2863478395828734
-8.535023281010105,17.56256435923418,0.39459966746747555
-18.819252163359778,19.039058462329848,0.20934586782584583
-3.621914968804024,12.573332781895552,0.30740534373099865
10.194865415770341,-1.090162663213139,0.8144024338804137
-7.903385148681226,17.649568658869228,0.343786390795476
10.04694792889794,-16.359564064668547,0.9344864821004792
-19.746719928294194,9.20343849470786,0.8120292313853806
16.08007081148113,3.6416489855602308,0.7484128810644637
17.143241361467993,-2.860127802949606,0.3510097921094624
6.450009764362797,8.325691232680384,0.7964988359549876
-14.761062395527262,16.76065649119493,0.6487282926587551
-11.808223921028151,-14.368189506361816,0.1983260292131856
2.7350433783120067,-0.47841943262411846,1.3967309572110689
2.201998555029384,17.985838256469997,0.672558273128292
1.583672111953156,18.62701999301445,0.9163953315173052
-15.387950282574288,-16.311019815915394,0.4597092753141386
3.662912967512952,4.356641622769715,0.7607826701874576
12.822944540471546,-1.54843997462455,1.7250635627216953
-19.264561051372795,6.9152727468235575,0.903104346629783
-7.559845674039023,-17.057537720303312,0.2750752187282337
7.879854733264988,-11.590263324249769,0.4567212592449644
7.637873620606413,-18.899975850898674,0.6486650294001971
15.98570489059928,-12.434355465878806,0.592946336168002
11.485793118254257,-6.15016981981055,1.1895963162644878
5.585212329125369,7.668484357822095,0.8886817982035138
-14.305568999568843,18.272507141125963,0.4558760664884988
-15.819600918548948,3.5305965989475823,0.35111964852896654
13.41251007075509,18.084737223755653,0.4960531496401992
-15.287328708442072,18.97292893261718,0.5385832534062281
-11.76854237112774,-3.6507558680386687,0.8633462284364799
-1.2875323522422804,3.5893929284595316,0.539878477639727
-19.886629869410122,-15.60411936800502,0.5741205291006393
12.657994817187642,-16.898455574678447,0.7806828919487059
-12.58211620069706,-4.464173843700422,0.42988900642573946
16.825039438463413,-6.248750014410582,1.014428825868409
-6.757519554762993,7.97723484732699,0.37933670753248794
-6.982483838523827,-6.501258763843879,1.0606203162504455
-0.6767134659347072,16.056706393933638,0.8573086267588101
-0.5830628955739527,11.911032464214596,0.6929742047780625
-5.950036670966096,-7.6943828540812085,0.6903662039586922
11.110567376423475,6.0416055745813715,0.808187372810007
-18.457542993488016,10.472945652001368,1.6623834999892968
17.070364788476198,7.107650716145809,0.9180446917226229
7.955107679844019,16.080744841749635,0.308417908685245
12.860077695377363,-10.865257358169647,1.2906031488022316
-10.994708651138518,5.052557980180037,0.8148376240626023
-14.898985548280464,2.232888082241754,0.38298086458068636
-10.228368634187145,18.199978785347923,0.577815337352294
13.554856736305318,-16.873448978629305,1.1471430625673527
2.038212502941551,2.244602125940016,0.8333720716056247
16.85031700799263,12.283789062357265,1.320998104765706
-1.9582381350145859,9.371505360308248,1.3110080785528102
-5.447037332448836,-8.649695033357606,0.3775676977399085
7.7139053596956515,15.08181129986766,0.700682083766136
-11.63818241005722,14.30471313000875,0.5507688729901262
-3.429615658169599,-5.402314375270137,1.3656537174461587
15.402517315940848,-19.59640560478501,0.9670200948168227
9.168920309096762,-7.867386871102928,0.6529882514603073
-9.667184886878069,-19.24991448604743,0.22149036881004894
-19.020734181910303,4.140218268397625,0.4739028055169648
-17.12439198992561,15.703402494744026,0.4724047842608138
-19.53892185795706,5.1560096851909165,0.4546228541788541
-5.0791831756672945,8.13991278496917,0.5962763163937745
6.801100072460557,5.842689306620009,0.45632080161449373
9.449249295380842,17.14288093787976,0.5935050020412679
-13.064560858199252,-0.5792319333000293,0.7512266082830331
2.9627237658271426,1.9704776502172265,1.14434537090871
6.459833048796135,-18.84447932573551,0.6118236034363721
6.831959327349946,9.246890411305522,0.7826107113271112
16.401598703329363,-4.017114902139305,0.9144624165196426
-8.53556669398857,15.108941796141252,1.1282436457430307
-15.659388638286536,8.29302228587375,1.0082213588142714
3.661866451644201,-15.846489975472263,0.7760590586729462
-8.759478842259561,11.508649686625269,0.7178506107989316
-19.364078576095388,-15.606454974042435,1.0270042309645098
-1.6686873983567452,-19.090126975942812,1.0533441333807043
-16.313873223872438,-6.433908044651503,0.27884571429142097
-5.603638315636047,14.485209228776938,0.979904488745262
-12.251588458146315,-11.510681527957146,0.9262984950113002
-17.848063340123268,-13.73946300468171,1.388653123959893
13.47328675932927,-4.811520293754503,1.4364087583130414
-11.441680862438206,2.2152202612311456,0.7829262051141849
8.101409586447868,5.905088842730436,0.3446984011428553
-19.656158214809977,1.384805964207736,0.5992443432919697
8.898710868385088,-19.0386633791903,0.7776118847475951
8.835939199858093,-8.060250942030489,0.29737649032364505
-17.830402385058267,-11.362289515878853,0.9901966507277438
2.297837025417792,8.745231270907784,0.7677097500555372
-0.8816074886633203,-18.854573038527548,0.9558335786836741
14.299928739177375,-6.274036461851967,0.914468436149745
3.101213121379697,-9.259742300672883,0.7090586600610104
-16.848347614344913,-5.590583740461167,0.7536608980508381
4.187958810040378,-16.316933951824378,0.35094795500747344
7.59882562358133,2.7851092958670094,0.7299416067293927
19.420911799765094,-6.020334101731933,0.9822325533346031
-7.243537199373833,-3.4876084048729155,1.7331121777080467
7.417768956857877,17.95633626116519,0.7317078661334403
-4.0939416812471485,3.755375768774684,0.7371195974560663
17.976459192049127,-16.255680727966336,0.7036784632658559
1.7456825115867183,4.693569887898882,0.9366720207032492
11.785199644839036,8.124992073774187,1.5801353271328462
0.6989038231802027,-2.66976232718968,0.1910185632496338
-5.274855923142239,-18.11018805588688,1.2034851970255842
-0.8112209110056767,3.9482058972168623,0.5176454764195176
10.595524979517485,1.0407289933874964,0.9886484649049004
7.264016029960018,-16.772278694866184,1.8808839703520583
18.298237148889612,-11.075187404257214,0.9833853719189699
-1.649399088558642,12.77756132180756,0.3912208188316606
7.211705923381004,13.60913015270659,0.8714112232277242
-6.176521535678585,-6.065498011483207,0.700024734417894
0.34111077357749053,6.487517415410643,0.7229945557776927
-12.822059640265566,-8.734711237931641,0.5370273298803382
-3.0182762666179777,6.112604437409885,0.7631836816447207
-12.131710575171276,-10.585133978995135,0.4925851461686128
15.975943999445192,19.17618139830048,0.6184343917260211
-18.966696849472363,-14.98319364929786,0.5569281631313493
10.76452144415741,16.4314217026664,1.2774732823908783
11.557837739144126,-10.68009372962274,0.6283715067838934
-2.3151592355981947,9.764883663244962,0.9238724751726193
1.0862241233458256,14.765338975602965,1.085908800738786
-16.04222692418581,19.033797835440943,0.7304115511153901
2.5181332633713858,12.195280244864087,1.210733962830673
-4.00784946257,-11.97725651807323,0.8367254781671005
-6.151192236781364,1.2532858094824277,0.9936950494602105
17.594376397954633,-4.044356926784186,0.8083195051557392
-17.03897217243599,-7.944156573587602,0.7846087883938878
-8.640803516459599,-11.222654037855051,1.0638952378302047
-17.316161711972033,-12.308057176931104,1.0124341463245992
16.562090733071592,3.205027551006925,0.6877618908746899
-2.152825466693237,-14.477790893485167,0.4018322348280194
-11.654652202967828,18.55082539577805,0.7299512544819728
19.651424834487308,-2.468813074089379,0.8900668872752743
15.1533487710863,8.965204514031647,0.8555180961991011
-2.837363388884903,-13.042843822567086,0.6762001787537397
11.604182442976487,-19.978187219791103,0.39187519754250555
18.297374215638527,-9.6052982291393,0.7055989391604258
-8.351898810416053,-4.055663579202996,1.7797289234339044
-0.8323569637452835,7.317323360600277,0.6934704884090241
-19.878128478194775,-18.89485976287475,1.218603136350628
19.143545989048327,3.437901294051045,0.6237343585273362
-17.967178805815628,12.023527196668915,1.1091416048844178
9.756196425014778,-16.495077326344397,1.1734405359159508
-1.2021442168513232,-8.406283601841595,0.8956601743417351
-6.460692317652619,-5.882020361656375,0.8414332453213813
-15.43614979844794,-8.442704605296484,0.5575320946275024
10.850095243767427,-2.78199617028282,1.6766181613110758
12.277541893505273,15.923131261598996,1.0914288304795807
-13.605599349332591,16.08663450948491,0.9816476933055498
-12.556836399784927,16.005871989778264,0.6385075417784889
-4.953567199161926,-1.2811540386614695,0.24819564161673138
-3.7412973616438983,0.6348883975730004,0.6663991015474608
3.1656680276878966,18.983095311267846,1.2338966011589714
7.91435594023698,18.78618597384353,0.8471938542581883
-1.7059470979684406,18.430018777271123,0.9543265858979711
14.233165535071521,3.6762680521762263,0.8373191849504219
-15.019471443795842,19.911475004332544,0.6931326201949543
-3.1799273417946523,5.529446675875022,0.8098197704427277
-16.579912004537917,12.344043114163625,1.0735875613692234
18.848180458050685,1.4038650246132818,0.993199931348253
-12.407623229161388,-15.827117878252363,0.5053116581071546
15.474910526115892,-6.678751738389202,0.7503218802457525
-3.2222441634700907,11.653994290646253,0.6358058295032903
1.3346736661426348,-0.5426555845798617,1.2273434568765056
4.826110429760462,2.754032476296967,1.0313256009752219
-9.255998680648894,-17.919353361339518,0.1301460585445403
-17.479763060057763,-5.676986481387441,0.8828365882509996
-0.4888090681273738,-12.916927540739081,0.42401464378016435
19.12608702278756,3.1448688303421477,1.0298458144897098
6.645528597591252,-16.179352850027186,2.00862368417068
18.87103946189695,7.404287927129701,1.4437298429123888
9.830857624134708,-2.9475351829451135,1.042467120191905
-11.047895132042393,16.643644467580195,0.6895333930090927
-1.5467002303246957,-1.5789938659299025,0.7646419239019362
-12.259877630385576,-8.364713052094125,0.4988956677766693
-6.605967942037987,-0.637584485746082,0.8438396029513949
-2.11156381034899,-8.954211041178727,1.1667211584150854
19.21165791170455,4.111536580731176,0.5862490796953954
0.2827412565984453,-6.805987037375459,1.306511657708056
-11.45898187866148,0.06040548060522255,0.6949530305399908
11.165167286616725,-7.699271796097914,0.5238291587267202
-10.354410831235015,16.879225324210303,0.6704778870034663
14.961843344376668,0.12973329774463593,0.8025377913685384
-19.56724091479913,1.2279194030180989,0.5162916980663784
13.355378319819671,7.0423152481198805,0.6613554931751796
19.97556667677688,19.503589238851255,0.729545476954084
-13.605344338419938,-15.437532571916993,0.40933057460057887
-11.729254798075264,5.731576171491003,0.8565381523331966
-15.077091100440247,-14.234609084949543,0.4210872783888597
-14.016816731483907,10.359977989118924,1.0198389143018418
16.74482905548863,9.308733120996099,0.3632164588264365
-12.209370257253479,11.777910682829567,0.4245408825368959
8.965615922625048,3.318659203350137,0.5026436120788536
18.933201754359274,-10.271678805427062,0.8611784511307107
14.83951773889219,-15.600974244331361,0.38935142906561027
-4.958919954520521,2.6223692690014104,1.2513956486213829
-9.838299245307347,-7.64654902292245,0.7867236365772641
-3.6016555827145,0.23719160359094715,0.9292946231624947
15.592879998648485,-9.940725470842864,1.3024283695644396
-10.470235204239472,8.655178803304526,0.6151382766633737
-9.910783713821715,-4.814250182009641,1.2434517279402224
-11.950190827212367,-6.017510049488205,0.9052344839971846
-8.600348308323973,6.559214559993553,0.44196818288737805
-4.154209302541162,-14.021703999930741,1.3582799476967051
-5.88483208945858,4.08077864326706,0.9051133122675787
-4.808568217183854,-12.467805593283906,0.9035424657987257
-18.182995141733905,14.895357228003888,0.584947448643446
9.186789994188462,-9.083645168962473,0.7358110787627049
19.075896277146413,-9.570103633179246,0.3550999760106288
5.69292404478972,-6.274457048552126,0.6129471314581552
-15.060588823315806,8.62179641735192,1.1048644658712001
17.129141361809353,19.942197641385988,0.5021525420479942
-17.136164612944672,-6.480906254349312,0.2942137809579683
6.3634075957942535,-0.4517221789006598,0.9961656090918769
2.4455292787160268,18.66955042203056,0.8320076215367529
-12.050947035181188,7.323625465157715,0.49129526418629954
11.868780524278762,0.9456978992775404,0.5102421404258983
-5.912555232551803,-16.74782816588758,0.7023886381587378
9.153464705807938,4.2456159356519585,0.6590503681962888
-10.23566229245841,-16.275909165151887,0.930669382206462
7.267325112566425,-14.77574832418953,1.844402121634163
-19.608721418154925,11.062771038987616,1.3437947615148376
-13.755387204998621,-11.635253184935067,0.9298934768477882
12.761997467485465,11.756358223291233,0.6846671818313126
11.487139425985955,-18.877133980622816,0.47328981508533935
0.6859327519825342,18.743638764658947,1.1411197951239629
-10.43051962200488,-16.85787092212105,0.675311536858665
-9.994596347133182,-6.727194056502274,0.5195024941596128
-15.137567604895953,0.19012983106544112,0.4675874334707298
4.741176226320405,0.8293729112935075,0.2949110246034001
-3.673333383344332,14.763854544625524,0.794086874655825
-16.87869021144494,-11.66847184890992,1.199034723615755
15.58044870021704,13.688361442176635,1.2472656725164522
-3.329727823163662,-0.6954836099940742,0.6334954944966668
1.1503125261151155,-9.856050402423122,1.0791372822243588
1.253038863208257,-11.52769837347503,0.527053197031725
-11.839029947287782,7.108584728457377,0.5212663790469655
-0.584493174186548,14.309164089538221,0.9172364090207122
19.419811336292533,-13.887835911653031,0.37495645502336117
2.2523256711086717,3.63894141370983,1.42870002555878
17.048598779458374,-13.716602940497754,1.0101955515490317
13.053662322258589,-3.746582878287974,1.1322923849194901
5.2871487805806865,-16.65832643143782,0.9266329336715495
-19.034500066509988,-2.717216706195881,0.8856356493862287
-14.863660391245235,-11.055177030574491,1.0143500340613287
18.975130280127424,-0.3838117467535014,0.22242175153121038
5.040547547274215,7.297935742053198,0.995734232156215
6.617525751880091,18.504713331878285,0.7306243400872138
-16.206551891678078,14.791840759915893,0.6105056968462272
16.307411742806735,11.975902291880086,1.0507200296514578
4.9733878023533435,9.356027500553306,1.15804381821299
16.63050041319466,-18.698272172871093,0.8601315896826272
-19.720393339007217,8.2885105537888,0.6924942286048718
-5.2887705055854575,-0.7375257784688927,0.5096033462481081
19.3002948612602,8.610700862006098,1.1854591638902647
-4.543484799037083,-0.5630659524008621,0.6331064981966399
-9.129082972237942,-12.092395190601968,0.9692063078461399
-11.052983667005032,16.92581049482422,0.6334933192187514
3.5722265175957304,13.768767246273278,1.1417018161321009
7.512535356571263,0.4411509262133215,0.7275827186553814
-1.1911976400582382,-2.5201036826461163,0.4553918149208826
7.4764023854061605,-8.144187373973892,0.5130126806725186
5.833927804831539,4.857532129262555,0.6519644409138527
-14.663765115616885,-13.506289451047756,0.4622406898344038
17.535676778152826,14.768743686706678,0.6256159757808428
4.837857135161215,-11.399984719840415,0.30623589158398823
-4.388979519136068,12.020750420828314,0.21941656181716535
4.301932942781605,-6.8919292894881,0.5304668084209895
-17.016839451193682,-9.234976610713455,0.6985763899382625
-8.647392193677224,4.739811740231662,1.4106588573170515
10.29223574635374,-2.2927050257056045,1.4046172409007631
-9.396936455440287,-1.0972210786982686,0.4514638089012015
19.594962897260352,3.2950166398655085,0.8188255096875624
-9.767733179371426,-15.586157848895809,1.1231822824436686
-6.0582182197975865,-19.26666307219151,0.701391977486745
14.892458656171549,-7.205585953984205,0.8381526113110042
-13.674028896840245,18.36366721970468,0.6108214609648086
10.467084241594122,15.905594918707443,1.3704880526344911
-13.768942323629156,-1.6872074624107256,0.5456791872039211
-5.491840493306439,-3.1947249572722534,0.9386314958731413
-10.339390917445876,3.298317178097811,1.234458971738299
-12.75883773077529,-17.07926978314731,0.8038602079776831
-7.937114779528635,6.555229972607009,0.3724582912070132
-11.952375113312224,-10.811667807678504,0.5629690151863594
11.212906357745169,15.990879921388583,1.2866535997827275
16.541086856991853,-10.590285665824313,1.0456621955724115
16.116613585656467,14.984104200517201,0.6922710887249068
2.1381856596985145,18.942892131189254,1.0538719167411876
13.911916041160836,12.910210755982604,0.48414207766882766
-12.950144545560818,-14.665532959112287,0.13861233146695282
-2.3618734110165036,-1.115080374485121,0.6547966132706369
10.21013006613931,-7.001015940972394,0.2586040028679299
-2.4868225730586317,-13.020833594948154,0.8624046026970785
-8.724895412448529,8.027998949420287,0.6609087724117914
17.65057224233346,3.193635726317943,0.8709297679199977
-9.585067315861412,-4.117698343507312,1.7016830238677463
-17.334401087515165,12.518149904109535,1.0581879276709087
-0.44409100150433645,1.0137665939579499,0.39399491275440574
2.015209806776891,3.318975567190641,1.3700854378636624
18.891753544826543,13.686700818161484,0.42038256500436494
2.1663009551472996,16.465951538767584,0.8345395046672007
-12.447587903475865,-18.813908456822745,1.124623667932973
5.1073484752279406,13.284437747501059,1.0838175115705693
-13.446324363299006,19.74339009336127,0.7293565357592401
-16.373119258207737,19.965583766839615,1.1359859708676456
-10.99543950310586,1.5952225261167357,0.5549695514592967
-8.55505285234405,-2.241486069477517,1.1509220776850357
19.27552236935456,13.923879746302006,0.4417729055919308
14.847714844018014,-19.691571947033502,1.0126585110065829
14.908366278983522,19.764474282643064,0.7140008287604064
-18.74820869822549,-18.619164105799683,0.7027788150812112
-6.007014466753425,-15.27910397347554,0.9489785068322031
9.790409134525895,11.868366406525173,1.5447619473734617
-17.641376537676315,13.787318196058777,0.8986716957693357
5.0471532280129985,3.6041733572269443,0.6458589854834272
8.732824387402633,14.42562875451354,1.0468740566128245
14.902253676637045,6.5914764792515825,0.3753358628999475
-6.632702103366093,-13.985314546519492,1.5113838122169934
4.972805973249422,14.426987338063732,0.9203406826094922
12.636880092656043,8.813164585980758,1.1236500725764722
-10.808294956977068,-5.750694429269746,0.8282222616774959
19.994393492762306,-7.104650498896227,0.807826236921333
12.81225611080815,-16.798612613236678,0.8576255788084609
4.38932407644074,17.3015996676394,0.40684972505842726
-3.083895941413921,17.396185871940666,0.7877077186484557
-11.900800612033876,4.708806031510832,0.8826266927068847
-7.313127434838282,-13.817970962388998,1.6210270138592193
-11.197847666457958,2.4646380320955217,0.9687232768082935
14.18739107421797,3.187357264342946,1.0533810162756314
19.316567893000283,12.397026353598434,0.39898171855819486
-7.667949528091501,18.348759290846132,0.6646101013425724
-10.039144057645593,-4.823101734750303,1.2039745403860935
-19.533442966226573,-5.186062198101094,0.3892252204514641
-10.840249738540466,8.245863384018044,0.6992302932841441
-4.356447493036599,-7.516225380894701,0.7569530543264023
13.038469782365127,18.456771335696224,0.929314189845608
4.31454358109319,-1.0979319925120379,1.2683976168736257
9.00297472201111,-12.895404387153606,0.6954134681228885
-16.645338990216047,2.277087327870298,0.5343299881345622
-17.936039184500853,3.9939310985883907,0.2819272171705376
14.808769433426448,18.75417610753688,0.8256469791614275
-2.8400542980045316,-17.986245981571905,0.8692669242228721
7.6024828420820185,5.455578249066242,0.4440682768382581
3.4527527346933162,-12.904253587338621,0.8903182404276708
-18.939807442243442,-17.19513982775565,1.0972853513827605
17.96877609888201,-18.550452568248083,1.0904749126212003
19.538061356671093,-8.202672865846283,0.40299692582927377
-2.149069896232021,12.839547240993397,0.1780228659175118
-16.406413294374996,-9.60210869855461,0.7945927520146183
2.22435875881175,17.515136951293208,0.38220036343681296
17.566707633721222,1.8418639585437049,0.6670670152342845
4.307800916896369,16.504488675813562,0.8086693293157208
-12.175215966760469,-16.638995346852198,0.871397884109252
6.539295794236786,-8.214344389000079,0.19546447257731972
8.380003506418959,1.7387995068547468,0.7327364717104877
-10.202034221091916,-14.458975751019715,1.143494778237014
1.8245376881563082,-5.714193048733783,1.264106200230509
-6.7422525928717505,14.878887030907059,1.092418261865108
8.160115594083969,13.586075250536254,0.988446504087325
-18.164465169300982,19.452156677305446,0.6891939950878614
11.920354024047537,16.994997816776547,1.4112659208280094
10.602048889907746,-14.814903978470353,1.1126213886770449
-18.960836401391692,-9.733127756938057,0.6386002496753691
7.371339859915537,-12.135307782501524,0.6717285855708964
-4.197113993671589,-2.3833187713176045,0.4633375578803856
-13.655881998837964,-0.07581640907517695,0.7494532463499568
-5.625241583705506,-5.936471377461778,0.7580268738859758
0.17705093060081367,2.5461113986481756,0.8265854783431867
12.226843135960635,-15.763073968233403,0.5045634753121899
7.582216176333411,-15.801545472868046,2.0546277945408256
9.536315758279823,-9.45257992446605,0.7992759351889972
-4.445034113534891,4.079294797667032,1.012983646782518
-19.434372205327172,-11.334290842166546,0.9042860946047228
16.637395665622265,0.09331312214285603,1.0940078344996946
3.4142697640096245,15.090605347502603,0.9764367877101727
-15.906816421788008,-16.566223657778213,0.1308122704972058
16.913689589481713,-15.639958966962464,0.8063367867269823
15.3173360584396,-6.4139157459506535,0.7669434891643993
12.813952484685593,11.192842663616922,0.8543425774589289
-19.024497100682915,-17.47848448710981,0.8962271878584924
19.622481414336683,-5.341026502170564,1.0732306918315806
-19.061049299720075,-5.814604069010549,0.8465153622484095
-19.790800912578916,-12.147486350103724,1.2183974276394824
12.740207196366782,5.1465876610251655,1.1885855456712329
-0.8991162586120502,8.621657455771299,1.0726426183161129
-11.867297181868954,15.919553328122134,0.5458306074180818
-10.883534304949656,-2.0027290234146236,0.9280664401355112
-17.359475438458784,13.207244600168146,0.9238466627841632
-12.884357217323261,9.689769426608294,0.429616394160385
2.883275153555047,3.175822907683063,1.676211908745331
-9.8575640423726,15.86247172709939,0.7211772243704919
-5.170653572742555,14.939743823447408,0.9916757006524702
15.708448502663714,8.106085658347403,0.5259017479619378
16.199634276084232,2.1466887515587807,1.0961902248802617
16.908729024191096,-0.770008150346225,1.0299458361177085
-17.21324386200497,-19.670663498790105,0.8819805140390823
-9.312187765994517,-19.804707460549,0.2812948073952561
8.472564351011691,3.2555366391124885,0.5176593665907794
17.23162642997835,0.7030888996341709,1.2648686444637383
-15.15311349607754,12.494280241039306,1.2398973071602188
-10.908197190508595,-17.143290843503557,0.8298021342523807
-9.170023822958097,13.918481065716307,0.7689936254277678
-19.303959768428022,15.590158547746519,0.5835563462075075
-10.205569540669233,10.042641953351328,0.6653426966185896
-7.597080803086582,-15.675620409498858,0.7040331111999782
2.532402564340657,-0.9655111560037142,1.429860647507981
13.282352842526933,-12.985330603539808,1.2583216767758916
4.941106209504937,-1.6913098381087792,1.4762444057235216
12.167655316655022,10.959781320127846,1.0295526014604435
-12.239970817576484,-5.708827746578425,0.7514822321119878
-11.639302256929831,13.116174074248178,0.8170531169485143
-7.159938038611484,3.841283433415189,1.1975061091378745
13.756550437506114,-13.144602208107132,1.2227025319939748
13.811791295566778,2.733685799209699,0.9967118142862965
2.7978909693017364,-3.620211752424389,0.25561903352865367
11.566048012224055,-16.082336796718316,0.5623607198725762
12.109323672346825,-5.794382199203071,1.2476158534749113
5.3371452666518735,-14.51744476860763,0.9394030603445217
12.791375715688268,-10.008181487510143,1.3100491596083612
-0.6570240567502061,-8.582997412766936,1.1474162552066023
2.5770227877237772,7.325479342409061,0.4336464221108209
-19.06771485433567,8.210881018065962,0.8939170296204253
-0.7246217943845146,4.8389971988297695,0.6999543003751837
-12.189866061244725,-14.898479362405528,0.4432471309317475
-6.742936988583699,12.855479648063401,0.6056469576149326
3.834127345582793,-19.373648081006223,1.6233570834254127
-8.839808898111482,-4.074666134197837,1.8451031171715104
-7.652875402332011,7.324467704279506,0.39735921496903637
-9.823088297986903,-3.039270698290501,1.1809428312616115
-13.440662826779079,-19.35433437220319,1.630002200660939
4.744432488121959,16.80032036048769,0.3762556843098082
16.430745078724676,7.918450022881029,0.4252390242809093
14.076571563688695,-17.133943776590414,0.9545497945802542
14.14891507350903,-16.62720497091781,0.767293564886153
-16.85589693951102,-17.034374180662034,0.5510043502623735
5.21255311218162,4.280290859365586,0.33782638733027237
-15.779785529018842,-18.016862051945452,0.3826377130603053
-19.373858621230116,-3.7891354993185686,0.7218130579922354
14.144548262912906,3.68987446180277,0.8122360497779387
13.652504407996233,-10.379473628220452,1.5952923174229148
-0.6535739653424919,-11.823941439446898,0.3643740616309658
-6.204621135182592,13.025279884066386,0.5218738292388517
-4.205391952419436,11.288827755835076,0.643037735286709
16.153978611695273,-18.670757654270282,0.32873483537849485
16.961776944043592,5.348116044661214,0.7037222372134095
-14.743195004109356,14.681707602332807,0.48597020140339503
17.955832950077408,7.727148228389385,1.3713407113212628
-9.319778222587264,9.3315021712245,0.7558750043907196
-4.357682075255109,8.186229111408192,0.6796197355576447
-13.333826716210169,19.096458894230857,0.7382521828381925
-5.191750408168513,16.859801889302133,0.6508390994005769
-8.215433891675833,3.0324201240783957,1.0550281218169208
8.107223449113953,14.61573755807401,0.8482195032476506
11.337489749125712,19.53730049773499,0.8551160127921088
-2.1672970822630724,2.8290259786545207,0.9197824252195296
-0.8847567365598152,-1.4344615923195931,0.7486255549794679
-9.078823165712983,-17.174092984502977,0.1885250428505182
16.997500240493572,4.675314967751326,0.9115461604979035
-12.339389103802873,-8.177197458491303,0.5237130382141829
-10.019163554712494,-10.144893114943105,0.4527488290285257
-3.1732257429244157,7.96204255730067,1.1482205536002783
-14.007930033198637,3.3039436851292194,0.5124851565838111
-4.5226491971463645,14.959838307976256,0.650001534196997
16.584377445633343,4.1423797699862455,0.7970194798875306
13.572732416877784,19.710872966790014,0.9478589858171131
-18.761640922650656,-11.137627755426811,0.9059542472769886
16.973144107906826,11.094464556479355,0.8972154361287918
5.6102172347137795,6.490815494046181,0.664895110112669
11.598168141100661,-12.671088732108942,0.603176751665172
11.115800237057325,0.8552687959534637,0.7946952337004057
-13.48287778736465,16.47610313568383,0.7166165241016931
-11.321709297165983,1.703951753581741,0.6814323347545456
4.5827904647748525,9.181967440785929,0.9937014011949987
-7.926590206134065,5.349759907963737,1.088409219022881
12.167727043210874,-6.31624738404672,1.246422633457903
-0.5050493312620574,1.317255335037263,0.49492123527029996
-10.696306861435323,-5.205729466040076,1.000715628360024
-12.01404729257392,-16.18343355223832,0.6629681779395427
-7.198134323580385,16.854450351657235,0.8196879651470934
18.27705877305896,14.043385775454752,0.5778651306974497
-13.770816019353802,17.23709912501073,0.7682706118116972
8.246894889485205,2.6053481578310134,0.5190273768024588
-16.998318158563585,-14.042829568568592,1.2691256238658823
-11.54808298149038,-5.233507919494272,0.8488715853135604
-5.923787306727885,2.23936091435111,1.2025774304690904
10.463378296102714,12.512833600866465,1.023071884691912
-15.535716249154191,3.391587569395085,0.564255121038127
-10.44961289793362,19.455574214707987,0.823062687677444
19.77425981319876,-18.164933785286955,0.3305100110637453
0.5989213960734503,-19.94398264391787,0.6993098929676511
-7.306856437344464,-6.483979855904494,0.9548869518059245
-16.499133055736802,2.8782454044861083,0.8199548987354597
-16.73701415482367,-11.201874437683133,1.1500163502778311
8.994908839508,15.577924629848411,1.0191189960022455
14.54375289191966,-1.7030514579113252,0.9462036860557294
5.458894750031998,2.660358442083563,0.7604802977503958
-16.16664497236186,14.256607929997351,0.5252156082043361
-6.014861936309753,12.562833203498386,0.46309399241292315
18.562245293224592,9.797141195249438,1.1818721362214608
-15.831207179581863,0.04958964326312909,0.3658936603860141
-6.006741301728326,-5.767369199236491,0.8522336795408625
-17.813459749818662,3.0013496867548604,0.5160996746119825
-7.01989824449857,-13.165939498844477,1.3245665263592339
-15.027901418835313,12.579087619190503,0.8874534014215022
7.715998361695039,19.528999120776277,0.8287609854233385
8.943871715242334,1.7641008416927697,0.9547459518655562
-1.9091710961631492,9.864153321862197,1.025570232060403
2.725213181044218,11.920513543971303,1.1239576122637194
18.979981563463213,15.444134251908153,0.5500757436942237
8.3740964096534,6.074189805891077,0.5149620710114201
13.868552936111847,6.429062790003076,0.44736888973163547
6.051858957153993,-16.12704487582296,1.598846357434128
6.950813717692505,14.520082153510074,0.8627611950969936
13.584210134147895,-13.223363254500612,1.454084361280428
-6.496557578351055,-14.023700560055712,1.6937725828816654
9.99715628056353,7.559712125983285,1.5092217192820931
-14.354634315610983,-4.811393364160125,0.7253589504278475
13.182184111232232,2.3167771235301586,0.6550712751370439
-3.9277616564366724,10.127321125566215,0.9862585363745513
5.02357564905607,15.91836898228506,0.5434444145062822
1.4989765204526861,4.116705450409377,1.227671098767874
-13.721486518823042,-9.353995171218674,0.9239541654011103
7.573869247272139,10.988024693545189,0.8452079565612168
-13.4898468842277,-5.902128003086066,0.8608891265279434
-0.18106524200336338,12.879528746110196,0.6922874479487776
3.758877080763181,-16.902270053593,0.7440900532161733
-8.985335485513662,9.199278386951079,0.697328975186036
18.802680350460925,19.433407526299455,0.7349586371764981
-14.181309904623397,-6.162328379708519,0.7745437236861266
-15.436984829563723,-17.112265966303276,0.8463747663313648
-14.551193699502534,1.3109625490060566,0.33912654188026115
-13.870279606613764,-17.662002390066753,1.00455535627743
12.178167505404708,-6.804563356898585,0.9287038712327592
-13.829938849006801,1.8150085051103275,0.34670033504067516
11.45162438700568,-16.465711410686477,0.5017643121453548
5.827123424631026,13.496744888769726,0.7898618170337979
-2.5773257230076396,-17.209934507346382,0.917739322045571
14.42432362876982,-10.609995690780515,1.5630234301631662
-1.1860081916562493,19.71175405457784,1.146848193315954
-12.592866663758468,-1.5194540217943953,0.8617967925180429
13.676993038564419,-3.4099325455186325,1.0516220296297136
-8.27872133756613,12.877097320469673,1.331248707409843
9.959531985727775,-6.189875728034373,0.652002495155104
2.5629114545944915,4.97391372511856,0.9592970075382955
-10.002142006297948,5.380731690740891,0.12131587251865618
-0.5916481659778796,-14.940135563757263,0.598375904078226
12.413223218873583,4.939116947497837,1.179009404088033
-6.905734134085645,10.118102452833494,0.3323730476243008
-11.310520500374883,-11.422858064006585,0.6641886360184827
18.095837745220365,10.98778489126921,0.9709557147086337
0.4507822560287309,-4.408323067792551,1.1982534956717663
7.051343902730103,-17.49601198736313,1.6234385480939686
-5.171159464309225,-6.3013422404101185,0.48184780154938134
5.862955944133638,16.16493371089095,0.3599735237050917
-6.786105220834449,-2.227976691671479,0.9036559143007272
14.611428665879721,-3.6876073498011337,0.9431154397649087
-11.361652539478966,7.179031162827819,0.19205005786670348
-13.113562054196684,-3.453688119620139,0.47954576426590445
-1.78292213555887,-18.936968921979744,0.9765221350244389
-8.797688736705954,3.1801907401986504,1.3133588373918639
-18.832873163161054,-13.934831873261682,1.0444333160632742
-12.919255657304562,-4.34486023207279,0.7007799693421233
-1.9129697030018349,6.911040018650361,0.3336078432898465
4.721602915518581,18.392018780293327,0.6777439185546592
18.415113732853797,-9.02004279098254,0.42755891850715305
-3.133741511115687,-19.504367111031375,0.9641357262739194
4.404647940676675,14.30834601616062,0.9576847763621403
7.035357124777764,-14.81401108358494,1.6057049308863016
-15.042135299354694,15.895903768392003,0.5489194921431247
-10.299828511904323,-13.045677409573218,0.6334823466490378
15.379738241428875,17.857701368515208,0.1783205508653303
9.392698501458678,-19.921857179976147,1.0156249659443082
7.272409221758348,-18.516762398979832,0.7520812465900583
-0.9600659483672587,-12.500415683242014,0.25962656302969245
14.23111941051178,8.52574790929376,1.0792170857092143
-13.50188261186371,-2.361405436614362,0.31883274704217274
13.63811038183536,17.797760526777353,0.7422611135420755
-14.899242014676929,-15.427290076125564,0.638248341375509
8.706344577676944,11.244160104369456,1.0596002611717725
10.660607088692359,-12.3781453796403,0.6065438525894622
4.214117116119379,7.744321073429745,0.7369356126664248
19.24055360827974,-4.754083605620654,1.1057653325189984
14.054993401745854,-10.661153878470465,1.6355646660218544
10.130550421275082,-14.817883316984485,1.3475306012000219
4.465666786821892,-17.709105334561357,0.511180953408726
8.318877613221808,-8.118173160238094,0.19337447795461998
-5.08370481562042,-16.38108772498001,0.8101915296139949
0.4558985177505406,-8.922449168384796,1.58925062045604
0.29339940425408884,-1.364812742897744,0.7730940314154648
16.88277054402961,-19.43949135949842,0.4727791569154247
-11.469543339178498,6.2860183628283295,0.47910168744885084
12.209659591631727,19.733605597153485,1.0646849040849222
-7.352333092239265,-19.413666532873336,0.39965205209531013
5.506354163516924,8.92431836443805,0.8788838418068682
16.23894477051914,10.92501799254157,0.9002617656469428
-11.43723832981475,-11.37229930300684,0.6023481984603963
-17.934685888943246,16.726297281082672,0.5273533433865497
18.329044901045762,5.210874693127256,0.6450353100993539
7.269063339198148,18.274188509146356,0.6979419917118704
-15.459708912481656,-11.767312334155271,0.7910917046470312
-11.612934829334884,-4.800254590913804,0.6297727994009246
-9.07743064277951,16.118658321325256,0.6381687549292627
-18.863263342162785,-1.4425448816284785,0.568461900486343
-0.5421408488471755,7.723311042544026,0.6706396931185521
-2.183453609211359,15.33379630719331,1.0052862204425477
-4.795763846694694,9.831594644850966,1.0128713206173532
-4.443884356633294,-15.754495985242656,0.5635259235339375
14.520208195359523,-3.4260474790794824,0.49123928273880757
17.832754909513355,-5.021598546759423,1.1255957237511967
-19.087264116892158,-9.824506303333077,0.7184785591023819
-6.538337231759325,11.282945254441266,0.31854818429137205
-3.5769973747757255,-7.334168263167236,1.016362605380948
13.683139511776886,9.374591059098009,0.7885621815268793
18.197847286939094,14.476613864836558,0.8534495287390546
-12.373466827407725,-9.167607517587232,0.8070738582199048
15.326937677774907,-12.98238979180466,0.2720734458078042
-10.976262162038232,-10.248614032981497,0.5465857509940416
18.355222513612404,0.9901538806057104,0.5212377136299304
-16.304301326975903,16.284186641646173,0.36693270549356344
7.093318443882918,0.933837791173012,0.8327919691850344
7.615205987452359,2.670075146453911,0.6010158310291424
13.00145446572752,-0.7756212558073052,1.4666389264263204
13.220106804458773,14.151315882968454,0.6098758192897266
1.203312651139715,-19.41663267421296,0.7093667952795298
-5.719345334068882,0.03793480893040524,0.7224202784245829
-12.039896566507489,-10.871914867106302,0.7922583930594479
5.10863826543984,-16.406567591655083,0.8058979472290578
11.31825178590844,-4.407656918667318,0.8419901658772176
-16.944409675342623,-0.3721863666797418,0.32364956550481233
0.6728593733351893,17.356459011623656,0.755789893251495
-5.967998385446283,11.544348409367341,0.3690542122440659
1.3086038851877504,15.56505023110634,0.7549480595435649
-14.622899112327769,6.29502182327208,0.3605365263604474
-12.094432424594572,-8.591896088516059,0.5536805003795746
3.18776647948798,-19.936340479072385,1.2427440006934218
3.331122294196387,10.172260830404575,1.326175283714796
0.05762775238813944,-4.482460335087861,1.291919951465135
16.510355237454448,3.8009784835513507,0.7161240752673927
-2.37644295275118,9.44628119109451,1.013614834483342
4.291395524608198,12.340453133440036,1.408599875660241
18.66939325334664,19.066863559698326,0.7715586030450637
5.822187014308863,-0.42087763394584243,0.9719407259762082
15.554418800499604,1.3079854150284902,0.511960118179515
13.232590819663429,3.7377787288293973,0.9502475296879964
-6.052374677248128,10.279356050587978,0.33840003634716204
13.496243224115197,14.826052451848632,0.5956717474207511
15.424541049025436,-17.409252520300647,0.8160465525064023
-6.585592410544292,-18.563343219461572,0.5391500999135835
8.001753298588866,6.038199181439161,0.37865779821234663
-5.959123013701442,5.504491217491207,0.623498133124645
5.847163681504121,8.478782109664685,0.8359633936923777
18.640125773643675,-2.2214591786566764,0.8921565398966427
-18.760757745446085,3.431217156924493,0.42291538820649055
8.785676886286495,0.79148726321149,1.4789095283864027
7.218481133344973,19.595091962860764,1.0448221815966312
2.3834162997040345,3.9285421102020948,1.3579519307937287
-5.197544450971279,11.23303681269234,0.6003562106496569
3.896911742189687,-10.344750217880252,0.8660671395198604
-6.028692519800622,-5.392363084458793,0.9367163857823514
-14.732704750950392,2.763049544504888,0.2388540670924426
18.920040487612674,3.3357161843400185,0.5454673548250145
-0.2511907916384182,11.998618755323566,0.6977452050053384
18.14174892795996,0.2976860724108903,0.6449580158598709
-1.779948827910939,-6.987443156340847,0.8395731433065663
-10.60028839500073,9.946718735615853,0.5642275489059574
-14.834840927826809,13.27857297865036,0.7439447599741092
9.444904321411364,-17.50151022898661,0.7766107749347589
12.030612499679918,-16.456729075023553,0.4697180567924647
-7.407460429777917,-18.772287479659184,0.2575616790892592
-1.7739828597252156,-2.1496098687559986,0.7216919168870529
-9.188658841291284,19.350070669192824,0.6180672583220042
-1.4527115597640687,19.563302591463582,0.7960251401562969
-3.83253675520654,-5.364280543957527,1.3685136244278782
0.6946941537485714,10.339194909244426,0.6230396381498127
12.694861657052087,-2.835493738084761,1.7562129756648344
-2.6276517101040326,-14.32473103504103,0.5925365797124672
16.177742278013973,10.539537905224954,0.9641109611509963
-6.507255812389609,15.879491961077179,1.2389414814201134
1.8114093780087437,15.951308249821537,0.9691624210269103
3.7966355688691813,-9.571980546987358,1.01030987358535
12.014252587178461,15.060972251004046,0.8256955208885839
16.91689206313179,15.6938962471027,0.2639711186162381
-14.040370330219755,6.09098596659809,0.4344265721418508
0.32629585154961305,2.840080054761259,0.5900025120565915
15.432086539970996,-5.59871993806485,0.6522388187807534
3.6459210393187433,10.766450202423687,1.341544037650824
13.644985466220298,13.090874473319829,0.41118959330205473
14.020925915775841,-3.0166412960682507,0.8879642522686044
1.3063235639291229,-14.92273389436155,0.8695716169158545
7.317630160132886,-4.455001537332164,1.0644081194335926
14.469294511063936,19.79715090114049,1.067196608533814
11.675989997522123,10.67652269565572,1.3531473161599288
2.2933636667209036,14.199852173468251,0.3307080078134356
11.44174775244053,-1.0588847739962581,1.347852435709551
-4.302114350657771,11.539171019500643,0.5494558457240181
-17.104625280659768,-7.4402682952419585,0.4434764421583917
-14.69818750369766,-3.870462042572388,0.44396374714572195
3.7629075152729783,-6.084224735043371,0.30258239904054335
4.736673769774921,-18.89456888958606,1.170676608931522
-0.5878760105301382,-0.905454416048098,0.6342350126073806
-1.8040465976957307,-3.8399169465854897,0.7458729440869724
-0.9437570259044783,-17.590645487972726,0.5519506267157044
16.748609947162734,-4.964117358348737,1.0970109130275203
-17.67861136320185,5.625468314143092,0.42561125187608967
2.313237995863769,-11.08813194338856,0.7457018927798026
-4.656842507431431,-12.551224179037263,0.8821043912109231
-19.268569014680438,15.499843340670154,0.6665391308095782
-1.277360566197153,6.839673178282709,0.3915211372880256
14.052753312753559,-12.679945885568223,1.2230436675744745
10.143114157874745,8.1008567024178,1.6278945422370426
16.918309638363034,-6.2851208168881065,1.0773525854265416
6.656061248319759,-16.46299422249102,1.720109671559303
-13.921115386084955,-0.19961742885683265,0.587967050066616
-17.828310644981578,-19.591410668606084,1.0879060948774657
-8.303308361830751,0.36176557917921315,1.1920122493932663
-16.302614764393898,-1.9605772288818812,0.38307925524674885
5.359441916375964,17.243995676930275,0.6447789869278941
-7.312299092046066,0.05682261896442853,1.096841060505748
11.217678991881655,-18.47698608712217,0.21734924543650697
-16.498667807251664,18.25653336959575,0.46454546397882757
-7.23356009814696,-2.3537622205616024,1.1085671756234565
-5.286988196620989,-5.746804943348867,0.7649208864150413
-3.967737098885941,-14.59543602617293,1.2474286135296804
-3.804061209767493,-3.185615492238469,0.9575723361383125
-19.011634878711927,-14.506932934827791,0.6688712890622368
-6.162868944143494,-8.393470065878637,0.7628463766132803
17.81698371200288,-12.718931241743544,0.846586592128666
-18.33269148351866,-3.2426437599977973,0.8600932873060584
-12.966407136888481,-15.673778885210638,0.3158703480010422
-5.380932520420391,4.9794240450114735,0.6880324300885212
-5.493692947948304,-18.994600440422506,1.40689246556113
10.445181575671576,-13.951129897836442,1.0687362786740717
8.649411434681436,9.609482085329766,1.1839548681756473
-11.058709645548582,5.970262127760279,0.6741500952643887
12.684682194146554,-7.995898928057169,0.2571331570352628
15.752560998619678,5.317716387701516,1.0373375157748286
-8.337227363413175,-7.920678852173255,1.2406461026489057
-4.104542710041006,-2.112529697846,0.28463445694528483
8.657922392829349,6.04298573900865,0.5345911775255716
15.04321060961695,-5.907555769706612,0.7309311676520444
-10.068689211312417,6.460067496419999,0.44510700905573547
-11.234031263153842,-4.147887230581748,0.696652413191383
-14.864136179304296,2.6667403216256105,0.4045204994427115
-13.379234475711606,-5.905230019312345,0.806446230221377
8.31665723833649,3.5388784203316668,0.5358556100074863
4.278617807555406,-19.517499000339974,1.6866906193621631
-2.8904374293149857,11.780042915222847,0.6248561101483777
-0.279274179562794,-3.217341480043288,0.8114304154671805
18.31063073249716,-10.669085254642003,0.8749321812247128
1.514096081959142,-15.331938270898355,1.0672255645585271
-9.681263239848722,-7.60560558600325,0.7220088627674196
-8.970408153004744,4.120196750378344,1.420382761976284
-8.845906964194485,-2.5506612421502872,1.300003730790061
10.359203353903293,-1.3081330011271497,1.107413413570363
9.853641440482342,-7.243795747182272,0.3554509777084409
17.57458210759419,16.370213701011764,0.6018317430657006
12.596295782449694,-15.949914416826942,0.6636214773382316
9.362089040607398,7.559706437621333,1.1706424827928033
-3.01103022648444,10.196119099813622,0.714900453541696
13.897890761285126,-9.577769932468524,1.191381953996564
19.10477109264051,12.027272392364694,0.5109829459206536
4.113076891832282,-18.193094580380958,1.2762990029579433
-7.509115574282458,17.420925057118232,0.358887961267428
13.551304179716823,10.140014703725612,0.8521634231364189
2.609365330100225,16.818087161924396,0.7302473025475901
9.157376567615842,-14.033091212910712,1.2483384353517692
-7.654435552941754,-1.9938204354021565,0.9766362369970574
1.2358381156957812,-4.243750532428532,0.9018821995876534
-14.965067879831189,13.40223660652589,0.7319045215586673
6.712066377122596,-9.383806875164499,0.7767466599987198
-13.757433771201168,-17.127421234758387,0.9461174397157617
0.1368955036015187,-2.184146912151107,0.7303774582650704
-18.712423099191632,-1.1999048297718957,0.39040722777972353
17.324218428857883,-17.123454559347763,1.1789089851449417
13.779554350101776,-0.047175713193453817,1.2373709460426179
5.881473405506714,-9.47414238875342,0.9526603113699649
-5.11593461059697,-16.353008113910818,1.0986279778865833
-11.458535881196411,-7.459182207043952,0.5674013565770649
-19.826107174295142,-10.718892055236328,0.7498860368748821
16.88492608089029,19.123743665238642,0.31285717109719297
8.855053867164578,-6.566913312738084,0.6689609420818207
-4.327760677047161,-0.3249957414836899,0.8112660512886163
0.3046399088968421,-6.836761677345207,1.4538467520263323
18.66957158817297,15.915117156983037,0.4781303069657914
2.1311468534238003,-3.646970841943183,0.5790287966363555
-16.731312016435588,-4.898027522204602,1.1094232073570531
7.857691709019662,-13.072883962320581,0.9950245720009069
6.74132568591056,5.121639021473229,0.6300501489224514
-4.1965230103922035,8.963720843183491,0.7114628256910822
-7.174952738702611,16.52266153498224,0.8971457803507287
12.189661171846858,4.652603756859797,1.102944266489892
-9.84333375629074,-13.683636285476087,1.0997326243578873
-11.427433464401302,14.864537665037858,0.5723292473082074
-7.400770818939545,18.840121089491987,0.6044073594350715
19.80942373354342,19.32738938981049,0.7107906806669508
-19.98713579366026,-14.995375216975289,0.5635032873205362
-16.4541183929444,-17.656403471871663,0.3420047148897524
-17.91212134627687,0.810871928104099,0.18436796523043741
-5.259679584337151,-8.28252216913115,0.4357346816431213
18.868979679260384,-10.318957379274147,0.6120235046956685
-12.103930904504141,3.836027280543423,0.7701582845865129
19.669434674200218,-14.616584427089862,0.7209011014207276
10.417015513496722,19.271982487906378,0.6488959734138896
-3.6615838217831786,-2.923658441955695,0.6625734697207272
-10.652623231292658,-8.840801939271268,0.7164162556970407
2.486616605146118,-16.826916981042412,0.9901529288971253
14.285571532663731,-12.512069875594992,0.9723109190909083
-7.201030373584283,4.416401025039754,1.1830889742935697
-3.8501978704975244,-16.75026862674374,1.2725067986522112
10.099486817777311,0.6346208740154644,1.1445930353719147
2.2500479558541215,-4.411237075093904,0.7801488855334745
3.398913829452134,18.581150994185492,0.926239292701338
-4.377629016858933,-13.233991337182367,1.118193854060269
-14.866533785280325,12.896224767689262,0.7773791040118077
-18.20318570510115,10.055548507354018,1.232303589975046
-6.862762392228564,5.643031349751979,0.7996042694704564
-1.4886778431055845,4.835277226348108,0.8721496690463532
-17.80021093805255,14.88751858888061,0.4687824932416822
6.434804466144996,18.603975213363043,0.8206095463549395
-12.520651973160764,1.9449002131960071,0.4836051363821612
3.7156939906287434,5.1977139030587765,0.5289318979241142
17.023851877691,-6.855712315794111,1.0538866391386292
-8.513715758433186,-15.733456005640374,0.7042842674662794
5.366261152878735,7.179973892998788,0.8022703479026033
9.864246202314497,9.070817597907329,1.630505432138413
11.744574825934478,17.793429379342506,0.82742507644842
7.379691890479769,-17.8929783301788,1.141363298578291
-6.601033087565886,3.6546334603347077,1.1664362442405
10.104190214651293,8.060228196589101,1.4973176127375611
16.07733119449594,-16.61147324064367,1.321289913423057
-2.898558962150055,13.727495772938042,0.5000682859329011
11.521767895048928,17.421941154885467,1.0872101768602889
15.273644278096882,-11.542679201934863,0.6799304699532907
3.9497010923427247,7.044762934242293,0.7359307012342085
14.958471239832633,-1.5675656232484592,0.6051002833996048
-12.73028352680997,-0.3291854701425905,0.6627553767408952
-3.493644831034679,5.585022187628997,1.015961463686898
-11.012921719737845,-1.1041251422771694,0.6072153345327024
-9.763077983536315,1.2517829427889318,1.3466822665092122
19.639057772967035,17.960723919522124,0.7996070633893636
8.547162541681107,15.85020857294942,0.5326229515967206
-18.815161868939015,0.7276749860609932,0.1093169745264749
-15.513424070302179,-0.6266791736715192,0.5991699967744251
7.844206318498529,-5.531439151138088,0.36246245299469243
-15.16910923694299,17.866478929548407,0.34569254014327805
-0.41334119884354337,18.299363363130745,1.3533560532448752
-2.502710102810255,9.398474204686774,0.8775553687667076
18.956634578987725,15.33773746876966,0.6404362529258397
7.76057143106895,11.165421715591197,0.9371181907164188
-4.287986384959993,-12.679662828994909,0.9685040600228964
15.974280465610505,-4.655018663667532,0.9324122038966789
-8.609449551476057,-3.2607268232147,1.6419271020939386
-10.074476283297713,-16.146053891105527,0.8486137755785567
-3.5019221831432965,-1.3764040232473107,0.6940638587680431
3.11935874521113,-11.430320439747256,0.37276645110616363
-0.7912556950317011,-0.6185437488736021,0.5705072533628421
-19.78125058019331,14.885661823702037,0.4830297019258086
-2.0040848899022343,-18.825438761762022,0.7483043660671116
-6.016444981044081,-7.364514175469502,0.9048411829816978
-17.705273208929356,3.718077513691803,0.3222169850565228
-10.099176177611238,12.866284675527233,0.7966810211594675
9.744758266272562,1.5402807275369845,1.195538574215171
8.123299655207788,-13.432809712867515,1.1329999922428566
6.206552136775933,1.5275191493711944,0.7725506107430355
-7.979476023680272,-19.822028191930855,0.628516995038742
-19.940928189622184,-12.219277138893926,1.2434063585421795
10.579009246322432,-6.523896657777669,0.6824661915401216
-1.3146136487019646,18.792561896293385,1.0668012103993558
-6.973532314963853,-11.955300736580856,1.4968252345402473
-18.24562912460768,13.83406895444751,0.6634073629137534
3.348413841964014,-15.623913531092999,0.8693310591711556
18.503168590026064,0.6094341008569195,0.3547531066057888
15.796447214359958,-9.968578621703138,1.1484003557185876
2.8588999119231318,-1.5474285112809127,0.9762010906341332
18.65084762561238,-10.317393854234957,0.7864220208442194
8.191570666082939,-16.414690856585047,2.0794215197479198
-3.5809554543595645,-4.355419903030757,1.3408904466950962
-10.050647277515168,13.252844757045509,1.117139651363688
10.68769258370967,-5.256018669333017,0.9704650035198172
-8.950944597667023,-12.485118417854313,1.0666390842282276
17.244038383334612,-12.267601695177719,0.8020748718239032
-4.437438879746892,-19.906210513522325,1.5502026583611603
-14.047074444696491,-13.307247655819413,0.2795925911267629
7.361295839903676,0.9923022501092973,0.7420164373657235
-10.309312300870378,13.491131827760462,0.8771139087788179
2.065144326011527,-5.531344731933277,1.1554234147674476
3.9260986912710827,-10.70875878292564,0.629258758833313
-19.73792700016912,19.539546073526303,0.7151962118741786
10.833527438944547,5.739283887745689,0.3725799653119939
-2.3943036525127006,-10.425541054835762,0.9962083089461528
18.804190645573833,6.520215559488452,1.4404400940132973
-0.3600570740687594,17.868360077761615,1.1486603924731429
-12.708950669381656,-12.795035609201806,0.37965552798153285
-13.868069250623027,-15.63515832256753,0.4872607692907009
13.168761358336326,-2.6929392977515185,1.802062648515445
16.004011832944933,-2.5309621435207994,0.22891000853334809
12.15014532169291,6.779736811436532,1.0230457532365849
0.8517478824174098,-9.671259162826079,1.2828224728839324
-2.513968902547518,19.455012105528738,0.7877754999550473
13.867877046078505,14.13618547155317,0.25162912540654825
-1.378681100361085,-18.99393714913797,1.197769524631018
-15.994689987317102,-18.627474803420906,0.5814222608023615
15.422998482211426,0.4303747824509685,0.3859600554014314
16.51669886022796,12.308397083172025,1.293626054945472
17.460686504017062,13.105626915606422,1.1680438381642124
12.986582090668804,10.676317189279033,0.8526270926057337
-4.394282943889895,-15.599143835807983,0.5205672294677096
16.984247869861917,17.89515808362588,0.7252080485390631
3.919893766061179,-10.847179239572808,0.6863020000513383
-6.414510963111443,16.30937515936734,1.096704614865239
-3.7596705971138675,9.700981455510789,0.7574716428667878
-4.133912733916997,3.2987902048633053,0.8943121791620046
-17.249971560976928,-14.618115506850105,1.35430336074373
-9.185433313080393,6.3123038585803215,0.3420843680284839
16.60508251462049,-2.247009352800383,0.4662642783221605
7.900086948026246,12.797584744471308,1.0809427459287237
-11.452152292837114,-4.12128282851674,0.8850440930508947
-12.399095249613366,13.620956189737058,0.7845846362379411
18.372017704738802,-15.917255794379619,0.7237651671164007
12.577701410829839,-11.315736235756253,1.121549206580625
10.35018779892123,2.6846292208120843,0.8404803580680914
-13.011275716631147,2.729449380397849,0.5113450264489898
15.156332387350353,13.758436674148044,0.9535368807992156
13.27201506273444,-14.350678360677849,1.260648441870092
16.50329196062914,9.077102441275436,0.5731473597662788
-17.24594675826097,-8.419124129146551,0.7776743967196471
16.917759505872738,-8.402679791323159,0.6069965964767146
18.45672553184093,-19.404627770173427,0.9696462992988855
-1.7693467137897265,11.617022345552385,0.9694773553693714
-13.407307840916282,13.915762081156458,0.442389738315917
7.074515240217298,-19.2351216811603,0.3812928878817353
14.730731320944422,13.943061633186169,0.6532490442968585
3.5499625838835946,9.810437351202541,1.3166220317314619
7.948923299478608,-5.213108940067412,0.382620986041813
10.047761234734264,1.7752182652586086,1.113393521491044
-2.671488195918741,-4.297422511246452,1.3579249134932077
-2.073728136004025,-8.146055916612962,1.1233220975933285
0.3729999095655998,17.082596675275298,0.6736690862790538
9.6101683814056,16.453851689667545,0.8054503767906208
13.918773740213112,-8.625718390262236,0.8581621114438968
2.1824100963172697,-14.289418960081619,1.0420514812129391
4.073575270358578,7.915230243970921,0.6188245441044246
-0.8734360804957362,18.522186876726508,1.222686359288265
-12.127310098405705,3.088754529802312,0.5986821518657911
13.542284147373891,-9.169564382906987,0.9251643159761781
4.250260053179442,5.614121483204531,0.6542251817435192
-10.511535785108329,-3.3681573857810463,1.0548805230105602
7.727385699351508,-11.501849005190113,0.4943398230053893
-9.822051442338333,-12.895336149771644,0.5868851803295937
-11.931662656792863,-10.602993710353715,0.6140952322943785
-12.042793871656539,3.2302300458418145,0.7652703940014071
13.238192663565172,12.05357490956112,0.7439052819448378
0.1340820727130101,-12.56160758667293,0.4380044938218341
-7.828947852459894,3.1472530658776954,1.0014404801960073
-10.528256657773971,-6.075247684536084,0.583675831491374
16.86562483816064,-18.351054255052283,0.9453282433601103
3.804741627325477,14.692296944890167,0.9112174174161614
17.40245172292267,-7.456909452401582,0.6762111722274424
-9.907586238501743,-11.348364726605338,0.5723756849076469
-8.917529204836923,-18.496358381501096,0.27556989327713144
-9.385629576947125,-5.870029965299871,0.6138132060703584
9.55549400215287,6.755462077406445,0.7537198781584205
-13.763624241539322,5.219953743627951,0.4199374134643313
10.457317283167306,-4.851061442428083,1.0942266242389938
8.628009792801944,8.823234299398536,1.0302056997330464
-18.27472285504384,4.648051104444626,0.31219493628249234
10.365116903159347,10.151033900920076,1.803621154234635
16.51542088296042,5.0660311426823235,1.0944324777693
9.987365901003827,-5.020653555153572,1.2163342810767268
8.467177323796808,16.512099859164444,0.3601672564556664
-18.452920112940067,-16.131114719252757,1.2155678332873956
2.2192648682331395,-3.431001665471392,0.5025755880637548
-1.9824390955777034,11.225966992357566,0.9234230749707426
-12.29380253278376,14.91826693755226,0.6970316513044233
4.623075519253732,-9.98496139669303,1.0243781400914407
0.5516593994380905,3.875506689246052,0.7006834935168208
-14.823212035884477,7.4729425837522285,0.645730637977802
8.129208434433167,-0.5984868511685519,1.7381721259232168
-9.702886057483306,13.302596938468952,1.1330742124916349
-11.323164194786592,17.12762136791637,0.33372206174915836
5.702388031527651,-13.597691073423794,1.3191859439776379
16.096286590852145,15.44629364052377,0.5852823439391036
-8.788580031077275,-19.71114030929593,0.2870690548509843
12.402167810153983,-1.3186830712816935,1.477125171450803
-0.6729642879575373,-7.400372035118368,0.5344173887440739
-9.095694599516392,16.98939086888428,0.4013011717867532
10.540511020738311,-5.231179478831898,1.1016393255289423
-10.9931125177086,-16.023000823855984,0.914644261145982
18.611792882921257,-1.3607673964454925,0.6264950508870061
-15.152768743326948,14.138835382426528,0.2968944814298264
4.427891646329385,11.956120569534015,1.4195403061135792
17.2453983462551,-4.570555417705474,0.8772150878154935
2.253011577362013,8.90408607011977,0.7258309327923715
-5.154445615282235,-17.51406283266715,1.2008225667911256
14.546407035138031,-11.25666543803391,1.391998975325995
14.936162018210922,-15.636795586955987,0.6021870736566255
-3.7122571097442076,7.646044343241897,0.9370287905722469
16.20797935241984,3.9891924069095843,0.6316520707094867
-4.617087275603421,-8.741758955245263,0.22137742095977317
-6.480393456209242,-11.902629607593024,1.5688510553898318
3.727884022656724,6.539685208295417,0.941165570976478
-18.298920526233967,-11.34707121580362,1.099159542576342
-8.130148889072846,-19.34310352082627,0.6088260694807529
0.6515297035023764,10.225011980381527,0.6710256881182877
14.893774707974188,-4.425000276318363,1.062742116582235
1.9025326486447867,-6.606980084965354,1.5466271490701327
0.10311491671266637,13.864037728459763,1.1209269586328567
10.375873645343589,-10.313652112429942,0.6925835709139794
-11.784097359402788,-7.867276456026504,0.42999745479434276
-13.970433210778,0.5018450936855956,0.504539377190156
-8.305207389358443,-18.498867559311837,0.31734935884867244
15.248606335362332,-3.521977700050172,0.5922472913619488
12.75716703380511,7.999921903516665,1.0794321554953936
10.481071397247224,12.203994811774677,1.2140058097767452
19.627875304349544,-4.658925441152274,0.9927940270430924
13.989711620541925,0.10881054677548008,1.429713105187747
4.478663610597312,-6.41291328583117,0.48469641607493247
2.1728542046080825,16.918781016826095,0.7090121851634525
16.12629016594952,1.4670273253254322,1.1510304658006763
-11.92855917408405,3.0809076642138606,0.8096248582557478
3.1074765622715503,-4.092927928405533,0.30017327157379387
-7.3220243563395435,-10.686915458601227,1.5033931635459838
-3.7823568178182114,-15.35924256697307,0.5364413496337832
-16.312803979662988,4.433692752035032,1.020109705988221
8.400883934010366,-0.9079783878523102,1.6871018889417595
-9.522026722880321,-2.818100026655266,0.9988899017130072
-19.94612144864391,-19.119773995975212,1.2088767924930222
9.055524684282126,-15.006835731387742,1.3868322340324322
1.908314833296707,6.410394184178088,0.6818196037338031
5.441961437331916,17.335370961340843,0.5146037215865872
16.997450958596623,-19.237033370614864,0.7123242433168578
-9.63027321625328,9.1341874163205,0.5666526802791662
9.587043440976348,16.475381670542227,0.9748942815504876
17.79009915382141,4.597288786496009,0.32429749622459697
19.233806950029127,-2.1492439101516396,0.9269628430484801
18.19387823889157,-19.565822371285314,1.1979095123519683
-3.780868380629556,-13.970632404488859,0.9769284377284692
2.4449628659770966,15.845751842618768,0.8059580418053565
-6.902269217227563,-7.729886024743209,1.323097429135725
-6.546547537595844,3.747490152004069,1.1528399360035768
8.42562345584177,2.0332116326105485,0.7645492098121445
-19.905135280952962,4.32263496547602,0.4299799913964408
7.133130837793015,-2.885066432942544,1.105485901455438
18.88128568690781,-15.645639200012639,0.6619049787245458
16.606672739140926,19.9956073085538,0.5170019196943644
0.5888370052745593,0.8227933183217289,1.262934391593881
3.1954624642142377,9.134008809057658,1.0771101057592547
17.56630213729685,-0.5687952984576228,0.826689043192313
15.788488203582872,18.830258041646616,0.441119763062007
7.903543636002858,19.343056455074958,0.6867812252240305
-7.9613315418250465,5.8253366482826365,0.4989062959473612
2.008830885138085,15.649430612337468,0.7878674754487449
10.886407296741623,-10.794880702131353,0.49553705730265724
10.8205510566291,-15.14034603961985,0.8896611697265089
14.202181676550126,-4.891335199597195,1.2446160476461352
0.36631212717657746,-16.001302973803856,0.7282197810490958
0.1923917764872627,10.970435768520545,0.9050058456929367
1.1620994364352981,10.789203977974978,0.5206432882688482
-4.75243034200866,-13.715168066112856,1.5267157752820781
-17.81708775451058,15.770375158730573,0.4294998868595467
-15.955890087342336,-16.97530571507661,0.2970502066938592
-9.855509485855197,-13.316538291532524,1.0149379156643124
-15.7004397081593,1.9622406293129977,0.08311556069838058
-9.960841263937708,-5.237226907603606,1.3814494400852921
-4.9903237675192855,7.170685172906669,0.5198783522198993
5.605657310203984,11.978311356422342,1.0368439987208635
-2.35848092765265,4.7766059713498095,0.6974000090308383
-13.564927943673037,-1.0173937939652014,0.6480684238066775
-13.720406441491786,7.399870700782017,0.8086773983997404
-8.482843222750356,-12.131975249764197,1.206570265587131
-5.59331703637401,-16.150581582579765,0.3706351050588277
-9.006208150549938,14.800528727606881,0.7203751577833944
-10.069096912852693,-1.2291626938422837,0.5180286227589946
-6.729625426851392,1.1201244486596735,0.8824659596660968
17.457001970407426,-15.776656091451402,0.6817447862416611
-19.814350644252983,3.133831597429449,0.49145005716490003
0.3774524941545394,4.76418416371542,0.6031139633185456
13.417748412261538,-12.268356600104692,1.2762267058602594
14.928994419091325,10.692463911678725,0.3535517754042827
16.036499291578735,-11.055435090794896,0.9247938698697092
-12.669018823967209,5.996398559671029,0.9223706545982119
3.3986912125378836,4.626100074432351,0.6286983170261832
-14.351370677028218,17.17951565040582,0.7870826523692712
-13.433618349795942,-17.620292799732546,0.8434209797150861
14.490619695667561,17.49556387541623,0.4022563580917152
-19.880162195834746,17.041495100547678,0.21382718587661986
4.367850097137598,16.056784901713883,0.9102621565390275
10.234964654109191,-3.6112491356587384,0.9136779530611548
-14.507673910265373,2.045727932428907,0.2356867594678901
18.632291760901758,17.508523911918978,0.7529801674894301
-7.888278813700662,3.153113396817343,1.0702457881385319
13.638056414559479,12.00239895344859,0.7869823121243555
7.91108517771454,4.78936454558297,0.6118235775649052
-2.038325099493523,-4.593337701388457,1.3726749477297133
-10.28637513582741,-8.294933868428792,0.767252669242443
-16.451022819987028,-8.309070933876228,0.800597305236526
-19.472209234829094,19.216755269175763,0.5773438002093675
7.635663661665539,-17.018973914837492,1.8687368743266681
8.822219966087946,10.101116020246788,1.1078050172566836
9.824778144047748,-18.898617600733715,0.7753555017407329
17.821836376203166,6.51115843139155,1.4133427700163672
-3.5877421559364464,-12.513804005306541,0.8937950586373721
-5.542501150997898,7.620769703598015,0.7679835373258799
6.83180393245722,-4.8239745599260875,0.8717835825210669
-1.5953373861165723,-5.305340990405565,1.5297415955806537
13.688487002653218,16.307609309141597,0.8058600749228741
7.509625971197682,10.989909395781993,0.7842863431418572
9.425979592797376,5.869012268269948,0.37498187031363667
15.490029005796366,5.436223080478754,1.0716434304465567
12.254700287166415,-2.9964666850554806,1.760375082785817
9.744136482732998,-15.623409794514046,1.3336630171326258
-4.7602056484248045,1.9288118681497224,1.2744806093675471
-5.518901808078427,-13.683936954836406,1.5251360833433427
2.1510986889757966,9.209733580440055,0.4620571666796937
7.187072747574245,-4.732756880438691,0.7835948420966989
17.01364544720918,-9.750916130620748,0.9761540568109617
-6.57212945409837,-17.424047713404015,0.8084047915744502
12.520255256243843,-0.21179736189852605,0.9411810552313754
-8.467536633458792,-0.6270364405622928,0.9311022023295461
-2.083889851676606,-17.850451416120492,0.6756960154705688
-1.1688514781556876,-19.693045568269653,1.2195499740456863
-13.798229764269024,-7.4121999760282,0.9269357599816678
7.522146160438147,-6.2114464307551565,0.4666260935588352
-13.833206372667615,-17.22218999162454,1.0121440111868203
-12.260145077741909,6.903100463563078,0.7853296657832105
11.601447628899813,18.41928983146468,0.711065617403324
7.777010843148467,-14.774342570024768,1.6858060951472142
8.610597698642163,-17.443564874049287,1.2779339474431033
-9.046529699689486,-19.930956126703915,0.4670980099449337
8.468574691998583,-12.330443735103946,0.5858958286461272
1.7848365620264417,-4.060839824361251,0.8456642412239976
-18.52149990777374,16.749793880595625,0.7611490756984023
-9.332252139738602,-8.466163221487935,0.8052255298184833
5.642140875702676,-2.9966301445574928,1.0280387752905367
19.051461764314304,-3.496872463498427,0.7067657730945404
-14.749212806070524,16.99701990123647,0.5383761895630408
-9.678845324439536,17.86257851779329,0.7213624335158831
-9.986771419550543,15.249112678752404,0.5789008674417808
-1.000964297167279,19.125861628458686,1.1527622952290968
17.38926971433871,-3.6893172602273197,0.5238721042455367
0.1508563141786965,-7.103714701082907,1.2745848093852141
-11.154007514938531,-2.784294446725152,1.0081678844343493
4.235896287746598,12.827094132761616,1.2699125078449902
18.796029814469357,6.343370136657491,1.3716986714303856
12.558133528563182,-4.4020980607681,1.0347238176944389
-6.693826059957978,-17.97029531207833,0.7525852257065495
16.502264459017795,13.10467529651772,1.3627882759820358
18.534180220948983,9.186857920483533,1.2745223919800306
-13.977897797268565,5.512329757312973,0.5129179816601975
-11.056405137781455,-19.244751800658516,0.7018686376903481
9.04866724477553,0.5873045397790477,1.5620116875530476
5.969571236782535,13.244842958108947,0.809703301167339
-16.28218401894616,-6.573202227140937,0.1461170950172227
-7.458264762241891,-5.666421450444158,1.1838758229991966
-7.3064154115222415,15.196107518987596,1.030361159839063
-3.2673808076348863,7.554732457830376,1.069621964432241
-12.376182379375237,-3.4013047927800812,0.6755827745660898
-4.616784507340451,11.547280133404861,0.610572090685452
6.627772428809941,-6.8270471084845,0.6952593049962755
-3.1712506852722626,-12.113733537252873,1.1245695919934637
-15.899192657580862,2.0980449773768868,0.39625045407743426
-0.3982749984816465,2.901689846169212,0.1679990626787163
-11.235999013006968,12.350789878652606,0.6716881953808597
-5.7892789071995345,3.9638788313818587,0.9630249839023781
-16.85327668477469,-7.721424633573978,0.5043611342994073
-3.560192753450732,-16.689918394094782,1.0978642268953702
9.81832732769941,-4.846759356562661,1.2110448510909366
-13.077910549453438,4.4584696210252375,0.8914333204449342
9.715566482770193,18.370848103936744,0.7856251260823396
2.4345424982381942,16.736903933728257,0.7685446555398046
0.9190053727618483,-5.017689560859351,1.0325646719378676
0.6592772606036448,-3.7309166413670702,0.6476858069435668
-14.007767929602316,-7.389674372083736,0.8163119772528743
7.369905141983676,13.171328924112345,0.6777393221526954
-8.44689408015805,-9.44052714489815,1.2170079628375763
-8.494499844138765,0.17233062686649347,1.169018698861856
-18.535484717666748,13.45780859650413,0.6516892909029864
18.167597357130568,-19.445398338458688,1.028101008381017
3.3681091412622095,-18.572881965863665,1.822494503634513
11.53019066627635,7.481358965032637,1.2824707698020794
2.4898391595219103,-17.025125163263915,1.2135597073688094
2.0046325384546577,16.560216194908534,0.8198970178567194
0.4878077951851054,1.0382646925898626,1.29780478620853
-1.4454631888763068,4.865210222760041,0.702285570712379
-8.157169357639127,-6.078684031099119,0.7612958639924218
-3.183765136024604,-6.3597840419010865,0.8767223464902585
-1.662897952881682,13.191440852568846,0.11713442314961893
-8.692127063830641,-15.73141109881921,0.7114682680816075
5.780382351705946,-10.052822785920679,0.9919111489452449
-7.212373373169987,-6.546907738654436,0.996861789500626
13.609286015562908,1.5336709837721756,1.3562862357927237
-11.577100897930794,7.120705423630895,0.35131955819883043
1.8980323886551496,3.552118607186948,1.013978007612621
-8.755611551931644,9.498084506149368,0.7061825401180434
-19.71214295685818,16.0768535938374,0.3443677111717047
-15.720146215269635,2.561411179957073,0.19362853982512113
3.723361044195883,13.603506751591397,1.0824438400068668
-7.478209429556291,17.71103280733741,0.4353939692120982
7.4721677255499515,-0.058330236101078015,0.8818629642726042
-2.406382117050878,-13.736242186996058,0.5984862587663967
0.9052461353826331,-10.319554376078015,0.9816898491389796
18.586541102014024,-12.75592750488972,0.5818169726421156
-13.67960449964575,1.9810057312893257,0.21555992434273397
1.5470293416200533,17.534568311034263,0.8739643600407077
-19.388769175505438,6.3615670405642355,0.7507562273824105
2.431158488904849,-4.273835674532695,0.6449088712554568
0.3297690079616302,15.09039091098402,1.0875272799778641
3.4140775398893624,5.043588171498293,0.46200453923447005
-10.47870839947735,-18.407586937308388,0.7466106746972393
-19.129937803305154,15.227719749626957,0.33640437140608204
-5.701668604330319,-19.864458989355644,1.0421712145316453
-12.506925005905941,-13.753850198374181,0.1302293419133263
7.548073089551231,13.657264316757882,0.8430825854297214
-1.0334647457518997,-2.565559844925108,0.3710942945157933
11.25778784975499,-13.931493808739317,0.5220236488639831
9.500331676461997,19.22461570172497,0.8308965689034401
0.31361720251287295,-5.766440793431258,0.9739263739176306
17.83643930318648,0.03505272042671237,0.8141586784770455
-12.312633805450215,12.239175788952188,0.3993396212867563
-10.901520804169994,0.6951077132616135,0.4333588567518789
-15.43679232633881,-8.584615075637121,0.6601098720028027
9.027322242541143,-13.140489677676669,0.9511691964658385
19.208162742708573,6.665354128967284,1.3548479316467192
15.40407509363844,-3.195529539110783,0.4950988305369532
-4.703604961264034,2.2402055284356415,1.2760146247595325
12.860969646636946,10.328222378634724,0.7599920851653682
-2.591131960402251,15.144071188647082,1.0117640934038579
8.343865025239548,-5.374813952448324,0.570863397206901
-1.1757976536239312,16.993278171403304,0.6165651827906155
-3.4143198894774116,-19.541004468933725,1.0686564195783865
-19.17514749723948,-5.4826197708636,0.8066483191123481
2.145411964277809,2.3109287929392686,0.9458597575425193
0.5220001877890255,0.22568279728563567,0.9840207052023597
8.577117520410983,1.6063262679607817,1.0103322807303765
1.856372208872127,7.330867421359642,0.5337678131020136
-0.5234905138801373,17.63561488287302,1.0144790219698074
16.57446349434946,19.63599464569444,0.3872022242328842
13.184469982115992,6.868871453300926,0.376188050922087
1.106866979790425,-0.059547259088827076,1.1395451215830719
5.164586581012802,-5.924946842194387,0.36560555471157974
2.6993577903118933,17.085279781068962,0.6586569428157419
-13.267538916475456,9.523719619008236,0.5938428674940097
3.0981960691750423,14.431766882828029,0.5146636297816418
6.874677421166766,0.987601433983901,0.7768282972713854
-16.231415924048935,3.905543248233325,0.7365402286710238
-4.183710939230885,-15.36379707566204,0.40019833743630195
2.788448179510148,-15.349501085700217,0.9578002664007804
2.451489593861531,-10.133711413463615,0.5615648988216703
-17.991171420222756,-7.804372200623613,0.20635134481473397
-1.2028500907739534,-18.478747293853246,0.9691741949447948
11.078276391314983,-19.00108227099235,0.3384407143060267
6.3241764970134895,14.400981527689652,0.7919058289620008
-12.975573496894356,19.391435249544415,0.8962310944225615
18.337999012796985,-12.293217544939354,0.8179510558427376
-16.93226017694705,-18.292489742090797,0.6762213136342317
-5.994923066717259,-18.838388751592635,1.223264367470675
-12.082382844743695,-9.5253331268596,0.6648030698815914
19.80193198747792,9.048341630706432,0.8907110460281158
-8.163474870418707,2.946099377258122,0.8252224573176783
16.87047776394497,-5.779746689809144,1.0072383288749924
8.365921908841237,-12.977746617138134,0.9115703448910087
-9.01321451428053,3.5252867794281144,1.424905267076276
-5.175171095501705,13.22240659517103,0.6018134725727283
6.437174219414533,-11.168093270536922,0.39321887429518915
-6.867607509557875,-15.809164581540966,0.7083926477366151
-15.10102941530075,13.249601275868706,0.7752914412485509
-13.789101610843844,6.595138938822394,0.7857712033190881
-5.645016791183748,11.461115621232945,0.4010953317802427
8.050485345633064,-16.958123012745293,1.7285911587756975
-10.183587781263665,-17.466217848929052,0.5928036578152114
-17.628782540032883,-11.456472704681552,0.9940324135024604
14.921124535277684,10.304688462125728,0.48574340254032605
-10.645822237564122,-11.21474113344695,0.7500664212546135
9.673266406950457,-15.90793973739563,1.2004880081458347
19.759663273419456,-9.283661701115022,0.517387969541337
-14.73947351267936,17.602062426048427,0.5637324574825272
-1.7817408481143069,17.240540254452355,0.7803562765109825
-8.578286981977392,-7.2296847601613035,1.2091751615351147
-17.229845173936596,-7.694115374067231,0.7119972174309237
4.37503365511715,13.815876258562831,1.0603987336575604
-1.6728041668520035,10.060776935999666,1.0471789440340438
-3.5982985712802034,-6.372963319333804,0.6404554831928553
-15.966141312071237,-3.834773851268057,0.6833631609697483
-6.567000687132056,12.032562011673932,0.36472442870072785
13.540234647034431,9.897291955002153,0.8061342452186271
13.685473662706997,-9.69792937212409,1.3951838600320916
-1.295466374156792,15.278264735012222,0.9999780225048271
15.781991140958482,-18.721750588377528,0.27071553412761734
13.623226839622838,-19.90686481881625,0.8155391538920718
-12.118512473101495,19.111423424438186,0.9752708722167565
-11.007548256948812,9.24477967895172,0.5194187164833146
-12.948563970238052,-1.9446910766707077,0.737126805356565
-2.2859208427285793,2.7915684684802002,0.780546749074108
7.44849702466535,-6.312622020327833,0.5754981608430453
16.828789226242854,16.920808800136214,0.7891661561442689
2.9850555720459298,-7.36215194526903,0.5163943302956693
-16.479601943343077,-14.132584262753852,0.9975564409502353
13.37945892937261,-16.508657019716004,0.8943779922210202
19.838608424369127,-7.9123139121449615,0.4806206833406139
8.166146680942859,-1.973731774846172,1.4779057173435861
-11.651243054133387,-10.223218451515885,0.5534180883094841
1.9333384871841588,11.640269742358747,1.272643775766965
15.107888856062274,-17.590687378739247,0.5553377475606986
6.285530533820069,-18.382925631940918,0.7311538189259105
-14.96441383706372,-1.6122936708194544,0.6545769704179565
-17.472696694139902,-16.047981625751397,1.027095801490192
-0.2672443698257929,2.7618663431296397,0.5694667541414002
19.576982039618898,5.276976547379157,1.1844350990229007
13.945799119103214,17.41747493834614,0.5362881113632677
17.269697010454053,19.896896042155866,0.4978079489285209
-19.673968698335035,-17.892336905497515,0.8750323638071709
-16.23637949950641,-14.949577102415024,0.6984865912573995
18.93254536303865,11.0794047732761,0.6451267610864426
-8.934196630141056,-15.873559316452885,0.7257766331276562
-4.497811987316913,8.78648453431913,0.6228685007408703
0.8839051754547498,15.010666973754219,0.9443737228937689
-0.9649465584671617,13.407980810917614,0.5045507937389964
10.142118840249466,-14.849159941805329,1.3688282105527618
4.29159667661818,-6.706205324409606,0.4633960678799717
0.3994224832134492,-19.232555297064017,1.0746928639900457
15.452788087127225,-6.153699392479787,0.6643620975992526
10.478990044165272,-0.6074266157570918,0.6062911567271141
-13.503802074512743,-15.307844565106375,0.5520826605779077
-5.469861678093002,4.252855559618595,0.8322119965120838
1.0531859824501346,10.43174061817641,0.4775201601613601
7.7538327860149465,12.255948502299844,1.2452174348677867
16.76203212614712,14.624652648032836,0.9817655777805685
-5.313510201899398,-5.891645774966712,0.40550643676107173
-13.358856664220408,17.879761813841974,0.687044226104307
-13.021674729216052,19.67120277242727,0.715332830141082
7.16661829058285,19.971580346303732,0.8856348213481466
-15.930530228729282,-0.38617338096308984,0.3547247388912633
-1.543871868212463,-9.622328414448713,1.1432629072976523
5.197352710416276,-16.34481930306325,0.7545343267707058
-6.376230372892241,-18.792529612413652,0.8560887327099067
12.394878877955584,6.396729692962385,0.6533979966226907
5.490617821451153,-11.682565120169905,0.3631274933350479
7.338602231509448,-19.87053666132008,0.7326463761420555
-5.970376776758917,-18.567030883484712,1.1878005628825914
-12.124082208359379,-12.882047745428768,0.49139272478165347
10.744671050899552,-4.21871225357339,0.851228617357998
9.896298105645162,13.263315097111509,1.026193200355006
13.072047634041077,14.3189009635542,0.6373740546062853
-10.005812186861913,6.077175897164366,0.2117920282193807
7.871979222275449,12.07573362508301,0.896687425356357
-5.983204816016642,-0.6392984770990964,0.41198462685844217
-8.40370657971405,-13.174076980918269,1.3053262430506398
3.798013000754903,-9.580508300503535,1.061134362695915
-0.545539847653032,6.569666492665036,0.8173113258068344
-19.24030804857633,-7.192878994097004,0.6500374593710401
-16.382217270743116,13.217666554223428,1.157014385252863
-18.694085340966417,-8.79127269583853,0.4881304507530298
9.209331243001433,15.980259621419336,0.6987567997472208
12.166172132969528,12.393971750345763,0.8687303903914546
-10.7769247548008,-2.2462809894749043,0.9051591145737956
-0.27136092125092404,1.6626436966930278,0.6409838101886763
1.5396044630253378,19.086297598942814,0.9129356009342974
-8.205786717634167,-14.604178766998736,1.2343854939060386
-17.70987127062282,-15.081419735721862,1.1357622234841094
12.126021503033982,10.652915465122401,1.3823151238335307
0.45077079280469334,-13.714751122880916,0.6905104582796
9.548449018662485,-2.237807522116757,1.2335965335596728
14.09658480654808,19.0790381058993,1.1068357267172184
-10.478710295385604,6.254158678268826,0.3805742030329342
17.904690165949333,6.19485624811314,1.1936739974814756
6.679161742968237,14.961207717785015,0.8091830775650736
-7.190962913979515,-6.77818490705652,1.1716937419889581
-13.878416368567095,-11.505052375625446,1.1553573657269607
-13.761367870175217,-5.63104550976373,0.8547869803009378
-4.402265780407992,19.194129353023143,0.5747784691274538
-12.806151455100503,5.821836742019443,1.112120599810215
-6.779965639794906,-16.95779914685157,0.3829607515745671
-4.672279630083294,14.123471450961858,0.5926878100461743
19.142830496600155,14.500021145656845,0.6636666426569451
-15.816056734456438,10.088385891543197,0.9974484271661447
7.421487859710695,3.0693889779939028,0.6455726771991528
6.930029519611619,-1.8516636804032842,0.5366370810554664
2.4164798466744166,3.553345865484218,1.4802546979699138
-16.978992849960306,5.868665397746163,0.6647415320624798
3.0745773829502276,12.902946429167372,0.9294874894960539
-14.343540530288248,11.459921133070495,0.9393059835933282
13.705121414102635,-17.332310156916048,1.1555101490226356
-3.4212655209928897,-18.750431886883767,0.9277475926823134
-19.981320511628038,-18.567294475848115,1.1769748499578732
19.034854659689074,-11.698388722981594,0.9771807724401113
14.89031997628269,17.48042080985543,0.24066409973135633
7.386239144076594,4.773988459307411,0.6467706023554539
16.572531212176777,12.64385737369743,1.4039113758853208
11.844371290674406,-2.667379718427881,2.06641181105621
0.13298019533965544,-11.463248389906596,0.5888667686285333
16.521114638125837,-2.133891202328904,0.2918632568932505
4.474167400469099,7.094336024160732,0.7968858061936757
9.91039444694071,1.0944630888445843,1.3312864727366285
-8.492459265428733,15.794686705047326,0.9017927941244782
-4.401134706096466,6.910809087235496,0.5187623676737226
0.200103901977009,2.7424372967223967,0.7830877223220052
5.63302472652466,11.500682605850606,1.1397671896528625
-8.416504207366774,-12.662009205153865,1.330847941015272
-15.281638456532086,-10.007950653922158,1.15776096795392
-19.143823548743974,0.9741281881246309,0.4613644101985438
-4.139302122499924,7.213850956815389,0.593719041751864
15.108069892082,-8.760735853739012,1.2799550607917947
-13.05416801285272,9.893258225643304,0.5644805894905514
3.1717295534105503,-0.17081950107001376,1.2530761868008888
-3.453676961076649,7.7898250782522,0.8877916207557999
-11.423597249994364,-18.492329120258475,0.5204240150406445
14.397891356444468,13.012903735148846,0.28135863850696735
-18.30991429610631,-16.344864701261052,1.172908081831574
-8.601530127933641,1.7500638440952976,1.2027332032960327
-6.807890480784486,5.932003001272506,0.6960571053411538
-17.965295796750013,17.247722013264138,0.5458225442883127
19.75337353585602,5.434191776239537,1.1835787805995097
18.430100317239507,16.842749675271826,0.8636290778967328
12.941492207299909,0.5576924856236509,1.1391195880927014
-16.576048605221864,-17.899047088413333,0.5462358150374708
-15.451237686741962,-4.070137340603983,0.8398411551443573
7.170188913562349,-5.82910138374212,0.6047411479362372
8.404381158260229,2.8164723977784263,0.546253824763253
4.240103034078338,-18.316641090332645,1.231911201496754
11.311230776232346,6.870025625587793,1.0399213873925648
14.863065530134207,-2.866084726955492,0.4126396494166572
-9.82884387394419,3.2421609223419594,1.3142677816378385
0.4746811294780926,11.213187314356862,0.7324891276440448
-12.681885159410427,-9.456153123359808,0.8156846597072733
-11.22574747816742,-4.362674529089151,0.724097630547848
15.132265625462864,-13.07566998971392,0.383340462630458
-3.60772426847884,6.105576274575249,0.8664054226626616
0.5019043132305292,-1.9338701878056455,0.6055282578244304
-17.185083485943956,-15.194095887407105,1.2906159660945231
-8.422672872523776,-7.1165000874074416,0.9374720540140532
15.53073432755626,7.246984479720595,0.5423205495234881
-9.168589618190532,-10.312303213050132,0.8263201376360059
9.067919746506966,-5.050899384084456,0.8798104201968004
-0.5940327767508116,-8.762524483988754,1.3577928684562965
-2.819206774886986,-13.852651311278086,0.6779666383479571
5.915826645330512,11.047903529565968,1.0322159045017125
-2.8108104764468607,-15.221283839178227,0.72696233122977
-3.192607023424113,6.331836821965268,0.7972473772011816
-14.83788529945592,17.05968522017399,0.5532106309982249
-7.175501353731196,11.731049860002827,0.6413998505652841
-10.652929372649268,-8.99777679313997,0.9280046026740869
13.25869224426323,-13.298730631474665,1.3720433061816182
-0.3386309302707957,7.54955674264259,0.8013649100459015
-4.074520711205594,6.943695003024327,0.604448621124084
-1.7516249645057087,9.487315936829045,1.3331216240008021
-10.182293402228169,-13.390724618435655,0.7998539533258848
1.4451458414111045,-6.100148170535725,1.533792634237136
19.07085227043516,-6.577775382105827,1.160244963231486
5.785704545298547,-5.4580468903778225,0.40515377077522213
9.756794467922202,-6.463695862004407,0.43113296605508766
17.45690577747198,-0.22043490196891113,1.106551101239596
11.938737332952542,0.436552827621405,0.23100424730869085
4.405040741197457,-7.73931081415312,0.9009740421061552
13.200166536497655,-13.704313753291864,1.228650898109793
9.927724837045368,19.980953846259034,0.6328867267401027
5.79439103646266,-13.543007661758079,1.2472788858397312
0.3980665923321638,3.7478082325001623,0.5846749274386603
-3.4842357519458353,-11.191229225029215,0.8157631224246253
15.185736468398417,-9.258792834296564,1.3355244677474134
13.676089694490862,6.959146500638287,0.574633156616603
0.9416777658613817,10.282166960608276,0.6423877829246215
-18.09515441323989,-18.686293329341193,0.5216071001404304
-6.947904180575243,10.562667641966911,0.3770818769762845
12.871245956817454,-8.919361581890751,0.6543221397240003
-2.365671221342872,-16.2025871818112,0.7763966684459374
-14.636997448986335,-11.938686391065296,1.0391479914698785
-16.627989545448692,-12.121372469856304,0.904943069637319
12.73942734465809,-19.506536668560027,0.648618402358168
19.78366392567861,-5.263493663906305,1.0601770856091628
-5.053018012010263,-9.676851746338277,0.16550583039654262
11.213225478815232,17.043862011484357,1.3459853404541366
16.197368027253653,-7.835061364238687,0.9330836946504883
-1.1943523601880734,-9.414082629391615,1.3134664842053125
8.278643611950066,16.701366934633974,0.3202934521245379
-9.363740988929749,-14.83342707112239,1.544961317516717
0.9056337781954262,-5.517764642734825,1.3274574064901192
-3.2545218948393,9.362656313541041,0.812870567987033
-0.5971356382006157,0.749087994870429,0.5391885206795148
8.927279236836938,16.59247720216368,0.4349692064331251
-8.18802492536502,-8.430304838444368,1.3344748290651822
13.397657728957824,15.032579156811494,0.5375504176127126
15.349035959198993,-1.386523061213147,0.5285979745576533
-8.439993691171686,11.390312620624425,0.8977440530102485
-13.262833171988571,-15.006784155425414,0.31321583265239267
-1.2883226687721248,17.67517452629974,0.9188508376228278
-6.6647739861625865,13.76629506320375,0.6530702655082458
-13.881677879439497,-19.722271086180104,1.7777193133819134
-6.021835964575066,-17.751761073959557,0.9277784765861243
6.87677337102037,7.190362834154087,0.5697810734489269
2.0258506285434947,-19.224665502581434,0.7626132966184425
1.8969343605050213,-18.33836628174818,1.1086175828038902
-18.48950502048907,16.12588599179908,0.29296860021712817
-2.980690227068191,-15.832936679158935,0.4956276773552468
16.9153486538887,-8.063387100022217,0.6539735052751008
-17.110415557595577,11.40936372707818,0.4790399688026292
-2.7591020779169604,-15.666188480072574,0.6440672071408816
-10.833236617508057,18.62406597551852,0.5772677911874787
11.7795474795385,7.333666333532378,1.2977609886198203
-3.0955775959059224,-18.616552401375507,0.9427213734295543
1.0028236956412648,-12.084928224315545,0.20316366291137505
-16.380861652305654,3.108402598832395,0.743841082276454
10.096686007159647,-3.4278512013320075,0.8491484026741987
-9.635277830598742,4.820011493919225,0.8010222733331421
-9.381968439939739,-15.903939294139931,0.7579938441049694
-7.994475347019883,-16.901171268098835,0.3972361286630516
6.589691249732567,-9.060001225372499,0.8721587194563574
-14.313075272011343,8.644651627921075,0.8237799490876755
-15.392207733279054,-17.753929797901208,0.5937416220145822
-13.796911950225077,-7.257465745424604,0.885852778364749
8.852406800601326,13.764262547141463,0.9283484271415369
-7.307114603942196,2.088421847184474,0.29754932176257154
18.275679299294993,12.913197604353932,0.888494264088483
-0.38508663292159184,-4.228628292273999,1.4181734456438704
1.0075254300807366,-8.167946635720957,1.836917638761214
-5.97072096269093,7.520094482020745,0.7599934728824685
19.938588019021452,-5.023795492813065,1.108182139242318
13.145839322756707,-11.644821689114387,1.520429818983698
16.37423015737201,10.371700229389901,0.876888402560726
5.931333072779978,-6.371368942452275,0.601246208496335
-13.672979038656866,-0.8835281059899316,0.7778866911127369
10.429279483635362,-1.1381997328222084,1.1514799172273658
1.0213070235217714,-0.12306038865501989,1.159698020704799
5.302390753684655,-18.14953424391376,0.5804085843118493
12.213863723444398,-6.975104113413867,0.9538327658163357
3.3465287974044244,-10.126005868016748,0.6493835518740257
0.35103819158294414,8.90974460047132,0.6160014945832516
10.259354545471492,-15.55458159042554,1.3119129769964095
2.7146688538158834,-4.155044106287757,0.44742813847689905
-11.71837378127464,3.347198389282479,0.6404536745441336
-12.206550446317191,-7.471596188207492,0.3848338305394081
-3.5376913932070337,-6.351607902056724,0.5202664357386613
-18.932836806861996,6.024757558807337,0.6980780046863736
-18.294126242586593,-10.173026375795239,0.6576100612843482
-12.333818775589478,6.310008838757142,0.7794899077415596
14.990903637499265,11.045705667440124,0.20681527319665546
-7.762614279236818,-7.439571211844305,1.4656611127274506
9.596332166553395,-18.962215898545992,0.7763128862339065
10.926541791634136,3.868862850984275,0.4266134936154261
-12.368634953889547,4.891173219096832,0.8993245266277322
-1.2604107207547486,18.67804458789678,1.2533003793466466
9.422952826599612,17.315147859480582,0.6495448674477711
-11.69158509455504,11.616692528069073,0.16762883211993768
4.9736905617157525,-8.103651238540204,0.5839844870106994
-12.231834108506394,-2.707229214042549,0.6890359287304786
10.06484696118703,12.603734943391139,0.9211693434376859
0.9968387815694371,-12.760862321477656,0.3800445756811439
7.038104731850744,-14.924250475645099,1.6068267298348533
2.3026518661097093,1.727893398358372,0.5675294451829319
-10.67183949345682,-10.948896225952648,0.71190939109793
6.982791921929554,8.060461957763472,0.869813554732776
-1.7621566739528376,10.826703222534348,0.9235123900350232
-8.469844985067457,3.2285970814686635,1.4435429347508586
8.158071058434821,15.804423035306783,0.5212890398592132
12.812360409462862,-3.870020543146854,1.1301603531666875
-18.5091792616373,-10.350425956856384,0.8907893555373966
13.006978672978377,-14.507199873479903,1.0366579345762057
9.72029344732244,-15.337202760704379,1.3648988815422862
-1.1729776731570283,-8.083157227390295,0.5901016768719162
-15.910805579430395,8.296454224565547,0.868241504125026
16.84148049600948,5.7033897624959735,0.7038508322514831
-13.244112573560201,3.7071252421847554,0.8818561936036217
-14.75610913077563,15.642971400586475,0.7067881386286914
-13.495447961944432,-1.4264576030249358,0.6674300976704582
-7.633608347498132,17.971378362375518,0.6302448731189897
-19.77009748720051,-5.66864828914278,0.6785814600534719
-6.056849901233372,-5.999000305326781,0.8940076283665007
12.76236769265315,-7.188398153205062,0.5468659745790692
-14.225846587605787,14.81013512428899,0.6407252946501392
14.078729299864825,-5.854681113944938,1.0824209021846485
-0.5571106681241567,-6.108311176357404,0.984081318473739
11.628880954668446,-5.417509551298547,1.1480490151245448
4.10284431596186,5.925973442627242,0.7431839758604785
-15.190634507300466,13.730211876242691,0.6719498274581963
-5.113421674455907,-12.820515370728515,1.0844203141851052
-0.01893750192108712,8.720273327502447,0.976090826080851
-19.82608794785056,10.15740672299609,0.9214647340439192
-6.600330451537516,-8.569887134253683,1.404446073815096
15.605699080153684,1.3742740007060377,0.6779133474584648
-18.86408445559723,1.1205828205650405,0.2765256195199318
13.91976871663779,-13.209087936837554,1.204101262883093
-14.398401830225783,-18.73308275116207,0.7009132387144204
-0.7849666164523548,9.825439835588444,1.081745471302874
-9.754924582425847,-6.414928625483519,0.21116947048604562
7.00806229210853,3.5222623478901767,0.7100916380024501
-15.997080074401758,18.959355387961978,0.5529721023646627
17.01004860413905,-9.591953576492035,0.7839190379085672
4.23979922497999,14.509508161327496,0.8763412125152943
1.9088298024728623,17.057817796054124,0.5287026282144714
10.487040047178041,18.062223153131264,0.5735207459624696
-11.884791584218544,-16.857388275444215,0.6907443617711259
-18.827789723810003,3.817421427998635,0.5176129788884389
-1.538001093178515,-3.105879798644441,0.2523199826039799
7.156597804170474,-16.87466191319041,1.6877102264063548
-7.450720208717069,15.915678659344195,1.3484424905540653
-14.337130062845436,-11.396784830451875,1.1317348598023163
9.886911068082718,-16.05124244501908,1.1264850145093228
3.191354649557063,16.96694315963414,0.5265625174320695
-11.467813142628023,-2.4587338938732337,0.8561892501459947
-19.003624087384875,5.308643965747542,0.44254221673074234
17.303779550349944,10.686872917618437,0.8018058630437187
-11.47841294966594,-3.4973061247259736,0.9561241298485506
15.082305981818692,3.0922782458246267,1.0620924657783508
8.350339385771814,-15.215644895939743,1.842562773865615
-1.6234592996022634,10.841333152209302,1.1158212737415374
-17.68126078648635,17.994317180698204,0.9206588275253352
-5.560936494605265,17.506949173513547,0.4884514222593808
11.715976468288495,-5.707975917288852,1.3228555443576737
5.492957615585318,18.23258562032374,0.571343481815942
2.8852980621621214,-2.4857003968168456,0.5029512804261204
13.010737667558494,-8.138354813593969,0.5143400674969623
16.52391951917486,-18.435042168144136,0.7963091520405219
-14.503066584835516,-12.588554033727952,0.5274424440029681
-16.44318137774524,1.9467419694756956,0.30586956279204097
-18.58218429159603,-14.477260546109708,0.8726490816860591
-1.8100912802082014,11.700790734131807,0.732895387006716
0.5343542218840724,14.058182286773757,1.1985956808783185
5.939628031687008,-1.5158491857912324,1.2551775233862326
-16.93286208677076,19.784120451251972,1.1992780568571095
-8.082609000847555,-12.066074519565566,1.2714106614344356
-7.144322905758758,6.826789137782669,0.41424245958437517
-18.88481798172418,14.004362100519558,0.4316939980240551
-7.9077306775201315,-4.812155482711509,1.7733613319560437
-9.033964903880625,-6.857544095083462,0.7444657083818755
-3.070092726786882,10.432215191972524,0.5644519277667025
16.55360522940738,-12.060417060770682,0.6516917602332051
-19.7419476817098,-9.851405450649334,0.6773276872439322
6.255523116175723,-15.999496906372638,1.6123567295787322
16.167239685474172,-18.906525083330106,0.3177918775519523
9.019224469181083,2.34448999006624,0.6739093264968042
-3.6553379474569248,-12.176835530313287,0.8587937566157382
-7.2854667882782564,13.090015083124214,0.9160726993236866
-7.802419599291142,-14.60826267450248,1.304549797302892
-4.756147341726692,10.957327978508722,0.6232046769529243
-16.75146197949569,12.952967825976764,0.8660830726261148
17.09513204648401,0.1926506097901317,0.9731165274137948
0.6800368649912087,-3.9651979862824582,0.9933364668054155
-19.395612843683054,-5.085521420479369,0.5169220749928913
8.925864150513334,16.42971172639225,0.48856176277037944
12.300059585290171,-11.687517237888226,1.0680308862410668
-4.641111098843634,-19.13554902744081,1.4080805294080405
-2.0033284442474297,-0.5364217980490338,0.4092916816262557
11.90925442744005,9.347239830201325,1.504781251464493
12.485389122375487,-10.86085868433194,1.1354581989599386
9.035309128430235,15.729021167044039,0.9365190656871154
-10.891393917460723,-12.727797670916576,0.49806970228061287
-15.870364463951393,-14.983891541639935,0.42403293240945605
-7.272054596336837,6.2004721015673425,0.2882088608740433
-4.0789771393171,-0.7815789703225136,0.7723092551165511
-5.843676544194864,11.978905611609694,0.5138334507984749
9.436336226488535,-11.49507449753376,0.5198226923123822
12.679018366841504,-10.716401715730628,1.1923529888927458
3.0295908850941657,2.3130913024747137,1.5000687276438152
-6.951348428490828,-19.99591372603271,0.4351824307100115
4.185860086273866,-10.429925108770842,0.9738593337616875
7.6543389984656365,8.82392183431957,0.5984130807136189
-10.111965807436318,-11.293556553192015,0.7862262722186008
19.338629709125982,-6.395926487666955,1.1625869363196193
18.620461523011905,-4.431849110201732,0.949044635334736
6.680716565645671,-5.60993701330586,0.25944040478882563
-18.87040424858511,13.141093673889685,0.6315679537681571
8.06297126293778,-19.78053501418385,0.48982844205904624
-12.29088913979291,-18.535375873673487,0.6910876055497008
-4.520865723293191,-3.819444654768759,1.0922053537618772
12.395131704246289,5.70660209376312,1.0300183739591429
-18.572743747553574,-14.062161080832682,0.9845707128545792
1.974073982959613,17.518889804618787,0.5173239528319918
7.6491741577694015,-2.318244912236331,0.9616932669730994
-14.18026069034536,-6.390427917864759,0.9461687880033768
-8.665917199832261,2.6673883970628154,1.1268860407141787
-8.093845480873675,-14.026700940843767,1.6093187179318542
9.097250826184776,-2.3076699721374148,1.0619605948820037
14.424052872785666,8.855414982258662,1.1351972559429169
17.39743401734227,-19.13538379269083,0.9283486314486493
-3.560669846618623,17.002922802172748,0.9282241180647108
-3.9149284213110747,7.587677313094453,0.6984850792692785
5.795894765347565,11.199785221517988,1.1666579118196745
-0.1679320383199503,-14.678802114108546,0.5561548564380272
8.152149069741824,12.591807987367645,1.2162859500144874
18.672975377730545,13.865700173648605,0.5422056969284161
-1.592446616609699,-7.214861825073321,0.6877276684346743
15.278711858890105,-7.619030017728456,1.0297615953749006
-1.3203593176353294,3.3261092313872567,0.659371810433714
-1.8730003286030552,9.538214457316123,1.2110482106413354
-2.2723143126056122,-3.15330473332828,0.44947880511180166
-5.2024461028728375,-10.864241678013045,0.4583854184215959
-9.852793695509288,-15.274115266349337,1.1503940533569774
-5.055364161471111,10.440080941741265,0.9411216886740005
11.345181076722465,-14.536449446127872,0.7926720611478907
-3.858382439198472,-8.278608060353246,0.5993659250165839
-14.085706978890125,-3.2470865266397766,0.3802686905821018
-10.73581569310084,-14.85103001100551,1.0569390782758832
-3.000300421858636,10.531151060840934,0.5781937176817303
-5.390598370561666,8.664450473368692,0.8784596447684268
-12.859830273389763,7.3184977153749955,1.0694776691335426
16.93873790828154,-15.842330889871775,0.7309826265845588
-11.059821662242415,10.289783535983613,0.5177454110985396
-1.5481826506912135,18.77371488660968,1.118660957518691
3.2896115791651326,-14.789173094307149,0.7674424602470559
15.561138532717024,-9.412170312936423,1.2148093569187055
6.662914460304389,19.982733676780086,1.2438531132722481
12.337516368505945,-16.269684872446966,0.5654861906980405
-13.134764543098413,-6.7916244547299875,0.8304007456848698
-8.090068336631276,-7.413115131579286,1.125560381687108
-6.886325338581528,-6.156593158224798,0.7654200159041525
-18.339269046706953,3.4534250329772718,0.5239864769698312
-16.40880521363129,11.453173558357964,0.42213010054117234
-18.19055374440771,5.027118789210601,0.4539152361338821
11.633075584575398,3.6145573814685292,0.4665249070969983
-0.9340897466410816,16.037282101584445,0.6936103524264998
15.062233830764974,-18.355102649369893,0.596216042601481
14.709563942496914,1.4067286010406654,0.8059380954311739
12.974743892817848,-19.57418774040884,0.60784746296568
0.7158147493913134,6.492200003608136,0.9661935506143777
-2.0911903321248673,19.156400103970185,0.9410441770911991
13.754596877183431,1.6286575147053917,1.3005649438283482
-2.2925109287123675,15.010709295569029,1.1221878315781397
16.837419153168362,8.681596436256413,0.17017585755498282
16.107885941491695,-15.667558702174254,0.8978687308270987
-9.616933293968826,-16.411933272601132,0.6232872354125589
-5.379815504223831,-15.047365819395054,1.2365997109471207
-2.524288767508331,-10.102178297109457,1.0367754755039331
-4.815406337445864,-5.088882144159733,0.9424126497969934
9.43517900844462,19.63756212440208,0.6113376712564036
-0.4738836886887263,-1.7281577063707587,0.8580299290496524
-8.8672193266313,14.715133097657478,0.8921928771329813
3.874980941279329,-12.419329913455744,0.842613662299724
4.357786773715603,13.439740639640966,1.1762581493511277
3.797504014171082,-8.60850547535756,0.9427053142621539
-4.433496614400504,-13.398674044557817,1.3130446790446317
14.852510607309796,-19.53111670649796,1.109075272302459
-13.23906033770144,-12.387566904539513,0.6766545951903142
-6.747613761312143,-8.85221352275864,1.3869606069173188
11.719890496449459,-16.596751389352626,0.3988624618128634
18.292779740784482,15.982994034746739,0.9358961390142463
12.703562032415675,11.813032841843057,0.807181282399539
9.746336108950253,-9.51275531244037,0.8374082041300754
5.5447800699199234,-19.84596182348255,1.2343192000425256
-14.261806098301637,-1.6277751955579234,0.6496507772287647
1.2442680791088137,-2.5955261136409504,0.3248128614629841
19.271474553751254,18.8225410842066,0.8648570923040773
4.603811890974416,-8.985731875021209,0.8193840876824925
12.058507693719491,-7.294405459699682,0.7427042467308678
15.831635325266802,-9.544769057741727,1.0883901291051579
-13.541018094067802,-17.498797669626587,0.7248027683837954
10.92555291865019,4.104378998076676,0.4534143828645612
-7.658956547329652,9.9801938737441,0.5730396301054803
-8.67254936784796,12.612351404443324,1.2928320305365932
-9.635167600533826,13.631885740176159,1.1894476673229366
15.456919886036701,-17.5630749726244,0.7020840477549614
-15.747598479729707,12.474143017874816,1.2911819823794033
-14.371234056026001,13.318879432889645,0.4195346991192806
-12.770705741656414,-2.6220983797897404,0.37991397227430856
0.0826085590719714,5.009377929825959,0.7192722174896099
-5.689878136725781,3.3535524970373203,1.1181339629434435
-8.236973209871397,7.050565515824559,0.5424036695361396
1.6318249697739695,1.798611749656871,0.8056941455139708
-6.903802102454852,-15.183912948859483,1.1396318966450225
10.09007648631917,-8.194750457411661,0.46750361184128264
-18.51169205520961,14.229230299603167,0.5649184161548724
-15.556938698952102,1.11773070961371,0.2540704086247516
-3.6318805916000265,9.24159105598228,0.7686222638276409
-10.32595802600612,-15.511882910488112,0.8228383193698428
-3.6630737151171715,-15.754308635334105,0.5375538467362425
16.855083401578533,-4.338124465492017,0.8798784147981159
19.260621652281834,-14.658290997592047,0.39996060165953357
18.364729454607854,18.435382086229374,0.706626179755564
-10.398529394510891,0.5322834704894639,0.6858138045073766
8.343943577966407,17.595577590964652,0.7749802172150166
-19.227429370034447,19.143091650078944,0.4880201991828991
-14.398783260301581,13.137757011832328,0.5228899053702901
-9.99249958417101,9.233077495925084,0.6571926672674984
-8.264859261083387,14.492902730457267,0.812125085122731
-4.668117500087682,7.567741623770591,0.6541719249474982
7.087292741584321,-12.076478303086105,0.7766057390788956
-15.359108554731268,1.4267353271044243,0.3234362351688311
-17.388117483823173,4.268658187134822,0.4594349628277507
-1.1529470205375283,-10.994993892735154,1.0459632565236752
-16.002984317220466,-8.610022185996002,0.9066616659208502
9.781392018642848,-3.414461879137267,0.7262394384041142
16.181858165627574,-8.854395085734868,1.0938861582239336
3.4907729119091577,-6.892136945320679,0.5722222869567071
2.5423144893071417,16.737838955164115,0.788607233936806
-17.20704892161242,13.760516703566871,0.8630533434377364
-5.441153512411475,-5.580794276877935,0.6113927696341059
-5.330451262877158,0.7366531698186947,1.2042735753659828
14.759245693175075,-18.87667422178009,1.079891036320853
1.9494881361395464,-18.52964887447067,1.0170014799256712
2.1592933256455993,-8.929455116638522,0.4387902643195346
10.835710771173751,-16.287326418971794,0.6960670399808946
-4.52168903658459,-16.993629283106046,1.3797094401096177
-17.652185700919002,13.345303869375215,0.7706939169419859
-10.17501627438186,17.383341542596966,0.6811315502167012
-8.052394173580545,-0.2798900529854542,1.1892652774023214
18.68845399101521,-8.716347186360194,0.2808609868753004
19.340460394779768,-0.06673812505049526,0.5253449591842002
-1.9908458965424671,-11.280142379579047,0.849961393398474
-10.550935500099934,-13.661583892698378,0.7567171619877484
-9.745864478435497,-17.692562561174018,0.28389158942522824
-2.7918437002523966,16.290102131477042,1.2104318669866692
-11.526210511673165,-0.921431083488848,0.7219762940638451
-11.651882312278374,-9.691896916646225,0.7512960180517249
-9.25495586122413,-11.20654959324388,0.7428093195287877
15.346864108141098,13.177425473216388,1.0784107326624823
4.883081450925637,-2.008992511515185,1.3795732783152441
6.140176204027487,-9.131918512665083,0.7408221074861718
-16.70520441824579,-9.528671935771271,0.6158403740931201
-0.2478907523441478,7.695882326677928,0.6827882674839303
-1.5518921273478483,3.9591633707696374,0.5593410169073768
2.862346113986696,16.14136886808133,0.8600412747207166
-16.449845327218465,-14.238270162323534,0.934227444426052
-16.748252951987652,-18.223948144631656,0.5011174034777462
4.007115845316491,1.4927792224276857,0.9431569498199704
-3.389326889328018,7.206416078272255,0.9120298015536673
-3.06483433345932,16.610645960146897,1.122336169700302
-4.77289908416914,-1.5142644866252226,0.36558236387891624
7.840448076661609,18.567024876906608,0.8534623588993165
-2.3167545779262397,-8.369536301583619,1.0319775507061375
4.109108120822192,5.170315873290026,0.24206837828594308
-16.9915579966479,-7.4735576624735565,0.5453106573855806
10.695744471267833,-9.140078793469408,0.4472976257789574
-7.4167387869107735,1.8350962838369895,0.5261065789555214
-7.791339683494773,19.690265277466075,0.8649984760797453
5.557408533241958,3.4898219487184434,0.6256510984829493
12.582806863413225,-17.3682169376604,0.9411190461417104
13.537220839012498,16.950126624377674,0.8091166336837403
3.518989137067898,3.455803070368564,1.2941314385290972
-12.37382836886919,-9.133764632085626,0.7624006464406509
13.837504366826103,-16.638940397264747,0.815943203399323
-19.463594020925278,-9.231302662587343,0.7585715113005367
9.317424818011851,19.977265693634536,0.44885022020916976
-4.167667115938469,-7.6814665733385965,0.6611325551497109
17.92079543583118,7.446757156739498,1.407637267602945
-5.91726036534784,-11.519935029583781,1.0395624231439178
19.930536928649467,-6.230226586149406,1.0410848244507158
-8.038256353520934,16.650535307087267,0.8360179923644155
-11.74346411636057,15.589653400101938,0.6392840187344238
-16.140967728430816,-3.712684094097895,0.935293127208124
2.124131564989753,19.845997978403005,1.2921370856811265
3.914376050786494,14.698385461510767,1.0698778574173493
9.440115927753425,-19.65733510008567,0.7889287298932877
-18.20301461744299,-3.8022544884628964,0.7693917594880472
-18.97556258491315,3.591374786363083,0.7408394190087377
14.757341664247647,19.172387128342017,0.7391360062316309
19.84612845331278,-6.158824210354844,1.0078613321837735
17.55906132975018,4.687243430906399,0.5997297563419693
-13.531670662648786,-7.0157216069091355,0.924818200343789
-8.678909103904694,3.4758446547243054,1.6213014425353773
16.205402752778603,-16.202629156906706,1.0462094197030563
-4.690945017233794,-4.68397468341494,1.0040118548397179
-16.83958002725149,6.180822700302016,0.8444754418573153
-19.983687874770087,-2.402328482792342,0.599844608414333
18.142575055937,-11.44975617626223,0.9614944813384285
-19.140520412068103,10.298757333543946,1.2522194036960141
3.0675203029853826,-7.296543716896622,0.4322224174735825
12.056305590292162,-15.207713307268484,0.7126052060197966
-18.014779215554878,-17.174906435559414,0.7870497350198652
0.823734974542468,18.349243136530326,0.9893518220315018
16.511044688181585,14.54436345812693,1.1404734157225058
-18.485789382795943,0.26109518567203693,0.3686122589310204
-13.61524567802042,-2.7859571110176944,0.32932324249344036
5.859989349809602,-11.041951030400154,0.5574135954580992
2.1808751970818996,-6.920546555693736,1.256534752339663
16.446230076511966,12.459482205475737,1.3078623712394686
-17.62881212533724,-7.161386423612468,0.5127735834545097
11.788002589009508,-7.338313280234852,0.5831272288516551
14.729670297254152,10.901794939400236,0.4025434181826617
-12.327204033085799,-7.888131288076398,0.1693940158506384
11.870646439836726,18.27555539951085,0.6536485649995595
3.574672565964569,-4.929056131842744,0.3650994127567796
5.101319044009923,10.148791178290601,1.271403022046579
-13.072533138679256,-5.280992909227923,0.4390601709830581
6.972431272203032,-0.3384655970802726,0.6791158686506592
19.95604234626134,19.17103569056031,0.5820060257013923
-13.88765341770419,-9.094645999093984,0.920321985321837
6.2693141931538285,-11.201738086394077,0.22735625931204118
-19.170205483914266,-13.86146436851198,0.9854564689890196
8.663332671383586,4.843531880793691,0.5051661840030642
-5.083507654046485,-1.8104210421351041,0.46165089605350135
-0.25507476467244317,-18.099950804226587,1.0157107301748494
14.347091192512373,3.7132047375791686,0.7347195781185948
-1.9475228006753085,6.427920961016174,0.5078295608975969
-9.149691611352191,-1.3777894058280147,0.6129647697180383
-5.61668599487267,-4.2613833562891745,1.0325542376500942
-8.460065030939816,-19.139129224390015,0.41269645747960154
-6.431254606081605,-17.926415637449352,0.9609266061288398
5.009556132529976,-17.895895875367337,0.35582658911583487
-1.8139968088044078,-10.648538112323159,1.1426096960786059
18.95659071299388,3.0692984621182973,0.8150886097667205
8.948480220177313,-10.789600936247975,0.6570409327209806
-14.467701708210555,-5.235549598071977,0.8127377034237215
-19.941702339282187,9.929784700961335,0.6919408621557956
-4.518299046767504,-0.6225209587600666,0.7304789373001017
5.667751056886715,9.783280108536488,0.852266965081697
-7.446433721982309,14.387720654905664,0.37634935881328113
-7.710666974852298,-6.632269964354883,0.9303501097874487
-4.348790287979515,-18.049752180614902,1.4231546526526557
-13.436331835007017,-13.06937176238728,0.4631094183598734
15.948981500992303,-11.695702632039065,0.7474576309867434
7.623695154621007,-18.15653300220578,1.1534127113862518
6.838789781079132,18.60664658629706,0.9743669325911616
11.357187731355282,14.841846149819332,0.8686951080684675
5.102137072194985,10.99560715899845,1.3548638267338524
0.9078829013799918,-11.761305458508545,0.2968940524330122
-0.3343685761059447,-7.030075960768759,0.8695072132365641
-6.8449016841117185,14.593090184048549,0.802275645435853
-14.961793198685967,-6.887156507233097,0.5708996044437166
4.04897109316089,3.877067203796468,0.8942752947962036
-3.098024360018009,-15.668670550463357,0.47478921656021844
-14.406153430409496,-10.069782898435458,1.2602440519967235
16.040410696539006,9.221636009251355,0.8076382360643464
7.025631012262352,-3.3720943646349895,1.1830283845585463
18.257734407536574,-3.8721980184755083,0.9275290920485552
4.165164369349611,-18.84721656147837,1.5330663819337134
-2.8271507640589952,4.469067910728324,0.5699061699660463
8.759956513808007,3.790551948968801,0.5457418672088654
-14.999818382083943,19.15814997934787,0.5701035026281126
-16.29263156236199,16.756832466906765,0.6817741055499673
11.514000436802455,6.058877898796222,0.7528057826833041
-9.15520368244822,12.23427682717631,0.8650594006913198
-4.720499928463147,-17.481800006206967,1.3374502969373565
18.142285906561646,13.275147638336946,0.8464193281523652
17.17963504829934,2.11420411920065,0.9213474249040206
-19.202124165454762,4.340136653400009,0.4625666651500705
-19.932774582098606,-16.978971989777737,1.1439005990747542
12.45314765598306,8.767089663141213,1.356548925188832
2.4250382928105125,-2.3020012490069774,0.5464729784657546
-1.5496372998478094,18.783148947240946,1.076483542757862
-1.6572417553654084,-9.179469867953745,1.2296120053827202
11.676304891993023,-10.910382008779393,0.6485996119600508
-10.13858385097118,-16.76009386087881,0.721658790908012
6.6923212624212916,12.37885456318417,0.9103462809535927
-2.7516252927414513,-5.229978077332284,1.62990509019401
-13.616264731400008,-3.020796425299217,0.30776964272874513
-6.896051445867805,-13.976476977298052,1.6367360349265543
4.303669739445549,-5.3051505292552505,0.38852723438865894
-7.846110662800289,16.68276910641798,0.6776147520656206
-12.851040428829492,11.999353724586733,0.7106459154437873
14.107828267537329,-2.626944192992763,0.7610420209294163
4.3464044910053765,-19.338328071290867,1.6214492923504202
8.919632682330342,6.135414430261971,0.4142368606934489
12.438044275039239,5.912217976879788,0.9310723098148623
17.223057690370062,19.71607809835031,0.21051612384557697
6.957670095854091,-11.091403297078317,0.2683254513511938
14.485704102427931,10.965949096424378,0.33477985261667503
-19.718652071282598,-8.500854527735848,0.6945672137960689
-16.747719600167272,-17.573458291017452,0.5785708395061845
5.777907276172382,-12.86817143802169,1.3575298583247186
0.6049434649225738,-8.09286964080091,2.0438335423125604
0.39618025705941307,10.981960296769504,0.886707663267682
13.531206831467394,5.148593838664638,1.1752649012907486
-18.320952092268115,-2.030974324283793,0.5606683271949436
-18.82609524005232,-12.675772270562193,1.3884875358932856
3.0892995067322886,-6.202333235656138,0.6680683363674349
3.54561734175903,-8.177369446287663,0.8762747857522751
-17.351705735401776,5.164797393602363,0.5502256526560723
-2.30895966761382,12.538354737433366,0.3568337264466098
-9.306876611054209,-17.99418976220778,0.21850138063344085
6.631231037011013,4.025438656189522,0.6656112027936182
15.634545734383025,13.338227955220766,1.2995203837769567
4.1151304628173975,-16.19343096938949,0.24712465048133883
-9.561111626472192,-12.026527571475661,0.8739653554369261
-17.0559150661756,-7.63233699542058,0.7449760459899537
7.085676386348453,12.588372985614868,1.1080880618038549
-14.193257926622023,-11.724364646567942,0.7902299476027607
4.185636557265958,-19.59578933546681,1.634249176777373
14.995497812597463,-19.19663415302155,1.035496504457442
6.115148302019481,12.356132077280407,0.9739130617846302
11.477672415797258,-5.128465542497089,1.2206323238610082
-15.948908266798671,8.332967294845698,1.011325485581829
-18.098387222302605,1.0568392655813383,0.12470040879479859
-6.108015397421305,-1.5838290202124554,0.6336445465159005
-10.643250811494923,15.519633929274953,0.6131914764306095
6.371086297561476,17.8352378390801,0.6769620002725326
12.786964728833809,6.876994753864459,0.8582612220717805
6.8169309016747235,-12.332662857882628,0.96696735001501
4.697179473995796,-14.922847490962003,0.7166972293130807
19.70053285814827,-4.545361767726067,0.9547376465101134

